Adaptive isogeometric analysis on two-dimensional trimmed domains based on a hierarchical approach

The focus of this work is on the development of an error-driven isogeometric framework, capable of automatically performing an adaptive simulation in the context of second- and fourth-order, elliptic partial differential equations defined on two-dimensional trimmed domains. The method is steered by an a posteriori error estimator, which is computed with the aid of an auxiliary residual-like problem formulated onto a space spanned by splines with single element support. The local refinement of the basis is achieved thanks to the use of truncated hierarchical B-splines. We prove numerically the applicability of the proposed estimator to various engineering-relevant problems, namely the Poisson problem, linear elasticity and Kirchhoff-Love shells, formulated on trimmed geometries. In particular, we study several benchmark problems which exhibit both smooth and singular solutions, where we recover optimal asymptotic rates of convergence for the error measured in the energy norm and we observe a substantial increase in accuracy per-degree-of-freedom compared to uniform refinement. Lastly, we show the applicability of our framework to the adaptive shell analysis of an industrial-like trimmed geometry modeled in the commercial software Rhinoceros, which represents the B-pillar of a car.

==> pictures/numericalExamples/data/bilaplacian_pointLoad_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
13.89244398944980	 0.99909292484265
16.27882059609971	 0.99976209705598
18.35755975068582	 0.99992908710765
19.00000000000000	 0.99996958652207
29.41088233970548	 0.99999357915698
33.71943060017473	 0.99999753069181
44.91102314577124	 0.99999939083139
52.73518749374084	 0.99999972091374


==> pictures/numericalExamples/data/bilaplacian_pointLoad_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
12.64911064067352	 0.99642291685641
14.83239697419133	 0.99910434569812
21.81742422927143	 0.99977604596424
24.57641145488902	 0.99994398082027
27.05549851693737	 0.99998596467592
29.32575659723036	 0.99999646068726
31.43246729100342	 0.99999908460998
33.40658617698013	 0.99999974066522


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p3_mshSize_GR_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
19.00000000000000	 0.99910110665266
35.00000000000000	 0.99977535023096
67.00000000000000	 0.99994384606106
131.00000000000000	 0.99998596623828


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.95492568770125
7.00000000000000	 0.98592170420401
11.00000000000000	 0.99640214902953
12.04159457879230	 0.99902008960322
14.73091986265623	 0.99974261914228
17.00000000000000	 0.99992418179166
19.00000000000000	 0.99996958652207
23.17326045251293	 0.99998244832596
31.00000000000000	 0.99999718700008
35.28455752875470	 0.99999840487347
46.09772228646444	 0.99999959368430
55.75840743780260	 0.99999979151626
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p4_mshSize_GR_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
20.00000000000000	 0.99658722569839
36.00000000000000	 0.99914678776714
68.00000000000000	 0.99978670108739
132.00000000000000	 0.99994667942107


==> pictures/numericalExamples/data/bilaplacian_pointLoad_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.90292755642643
8.00000000000000	 0.95370549234503
12.00000000000000	 0.98645018600459
12.64911064067352	 0.99642291685641
14.83239697419133	 0.99910434569812
21.81742422927143	 0.99977604596424
24.57641145488902	 0.99994398082027
27.05549851693737	 0.99998596467592
29.32575659723036	 0.99999646068726
31.43246729100342	 0.99999908460998
33.40658617698013	 0.99999974066522
36.82390527904393	 0.99999993535810
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000
0.00000000000000	 0.00000000000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbleEstimator_p5_adm.txt <==
7.00000000000000	 0.00164336063611	 0.00099847150479
7.41619848709566	 0.00061678765185	 0.00038877999825
8.60232526704263	 0.00044954993944	 0.00021487312611
9.74679434480896	 0.00025595913318	 0.00007040996885
12.48999599679680	 0.00018276462265	 0.00003516156811
13.49073756323204	 0.00002279815456	 0.00000585774708
14.76482306023340	 0.00001654145421	 0.00000407659390
15.74801574802362	 0.00001468526987	 0.00000415730838
15.93737745050923	 0.00001737327465	 0.00000549955104
16.12451549659710	 0.00002267378428	 0.00000790317799
16.30950643030009	 0.00003218501878	 0.00001190032625
16.49242250247064	 0.00004814817897	 0.00001833704495
16.67333200053307	 0.00007395778509	 0.00002854091673
16.85229954635272	 0.00011495551272	 0.00004461120756
17.02938636592640	 0.00017957913462	 0.00006985154375
17.02938636592640	 0.00017957913462	 0.00006985154375
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN
0.00000000000000	          NaN	          NaN


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p3_mshSize_GR_adm.txt <==
5.00000000000000	 0.02972320935513	 0.01847246694187	 0.50000000000000
7.00000000000000	 0.01126105400405	 0.00745140806211	 0.25000000000000
11.00000000000000	 0.00434258051120	 0.00279546861850	 0.12500000000000
19.00000000000000	 0.00170776062954	 0.00105840962673	 0.06250000000000
35.00000000000000	 0.00068153684241	 0.00041031586855	 0.03125000000000
67.00000000000000	 0.00027470540495	 0.00016220403138	 0.01562500000000
131.00000000000000	 0.00011154021365	 0.00006492199397	 0.00781250000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.02972320935513	 0.01847246694187	 0.50000000000000
7.00000000000000	 0.01126105400405	 0.00745140806211	 0.25000000000000
8.54400374531753	 0.00507549628677	 0.00313094047042	 0.12500000000000
12.64911064067352	 0.00206330348062	 0.00126616203176	 0.06250000000000
15.90597372058687	 0.00114558057885	 0.00065244731700	 0.03125000000000
21.97726097583591	 0.00056287304937	 0.00031770004877	 0.01562500000000
31.62277660168379	 0.00026630106404	 0.00014421116079	 0.00781250000000
39.40812099047606	 0.00016909456877	 0.00009346427938	 0.00390625000000
54.27706698044764	 0.00008502603806	 0.00004516777990	 0.00195312500000
71.36525765384722	 0.00004854745056	 0.00002598084019	 0.00097656250000
96.35870484808314	 0.00002616341769	 0.00001369148920	 0.00097656250000
123.97177098033245	 0.00001529405288	 0.00000804837403	 0.00048828125000
169.58773540560060	 0.00000830484359	 0.00000432705703	 0.00024414062500


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p4_mshSize_GR_adm.txt <==
6.00000000000000	 0.01150190178477	 0.00800792582108	 0.50000000000000
8.00000000000000	 0.00443090048266	 0.00316302539486	 0.25000000000000
12.00000000000000	 0.00168197740198	 0.00115544937258	 0.12500000000000
20.00000000000000	 0.00065517913199	 0.00042950166635	 0.06250000000000
36.00000000000000	 0.00026104087936	 0.00016455464508	 0.03125000000000
68.00000000000000	 0.00010586962039	 0.00006459872663	 0.01562500000000
132.00000000000000	 0.00004370801108	 0.00002575628763	 0.00781250000000


==> pictures/numericalExamples/data/bilaplacian_singular_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.01150190178477	 0.00800792582108	 0.50000000000000
8.00000000000000	 0.00443090048266	 0.00316302539486	 0.25000000000000
9.38083151964686	 0.00198772956079	 0.00133164990053	 0.12500000000000
13.45362404707371	 0.00071302083231	 0.00046172122372	 0.06250000000000
16.24807680927192	 0.00045950636316	 0.00028049882739	 0.03125000000000
22.71563338320109	 0.00017292998946	 0.00010388615719	 0.01562500000000
31.27299154222378	 0.00007312542841	 0.00004253289008	 0.00781250000000
42.28474902373195	 0.00003818785172	 0.00002096267502	 0.00390625000000
53.62835071116769	 0.00002296570429	 0.00001193017306	 0.00195312500000
69.97142273814360	 0.00001135481197	 0.00000556885567	 0.00097656250000
89.54328562209453	 0.00000649977873	 0.00000289745070	 0.00048828125000
113.64858116140297	 0.00000384608775	 0.00000154898543	 0.00048828125000
141.56270695349110	 0.00000230280200	 0.00000085677630	 0.00024414062500


==> pictures/numericalExamples/data/bilaplacian_singular_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 0.02972320935513	 9.59837122351330	 0.50000000000000
7.00000000000000	 0.01126105400405	 3.80746764628896	 0.25000000000000
8.54400374531753	 0.00507549628677	 1.57729798890147	 0.12500000000000
12.64911064067352	 0.00206330348062	 0.63840685998873	 0.06250000000000
16.55294535724685	 0.00121883439503	 0.28883381382742	 0.03125000000000
22.97825058615211	 0.00056167521934	 0.12616681113333	 0.01562500000000
30.46309242345563	 0.00046627774149	 0.06213304212217	 0.00781250000000
41.14608122288197	 0.00023113294980	 0.03000740760911	 0.00390625000000
52.82991576748916	 0.00015078178858	 0.01676991845994	 0.00195312500000
67.91170738539859	 0.00008672787658	 0.00912330960461	 0.00195312500000
90.52071586106685	 0.00005134562257	 0.00461789618880	 0.00097656250000
120.51555916146263	 0.00003005764421	 0.00249499766489	 0.00048828125000


==> pictures/numericalExamples/data/bilaplacian_singular_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.01150190178477	 10.82074508963999	 0.50000000000000
8.00000000000000	 0.00443090048266	 4.32648709478905	 0.25000000000000
9.38083151964686	 0.00198772956079	 1.79235719315270	 0.12500000000000
13.45362404707371	 0.00071302083231	 0.72395714644101	 0.06250000000000
17.49285568453590	 0.00032949036287	 0.32296681551104	 0.03125000000000
24.28991560298224	 0.00013681861680	 0.14085127633792	 0.01562500000000
32.43454948045371	 0.00006442106938	 0.06467139082311	 0.00781250000000
42.44997055358225	 0.00003418795804	 0.03178033329144	 0.00390625000000
54.36910887627275	 0.00002200158041	 0.01692555204423	 0.00195312500000
67.51296171847299	 0.00001681298176	 0.00922089304761	 0.00195312500000
89.92218858546538	 0.00000890214142	 0.00433995509358	 0.00097656250000


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p3_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 2.09431920341051	 0.80761831012408
0.25000000000000	 0.48894977934001	 0.29501277715405
0.12500000000000	 0.10389192937860	 0.07146262065962
0.06250000000000	 0.02442507830289	 0.01716344765563
0.03125000000000	 0.00599912766075	 0.00420396736007
0.01562500000000	 0.00149284985404	 0.00104054885699
0.00781250000000	 0.00037277345104	 0.00025884643671


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p4_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 0.63790737734619	 0.32552376522793
0.25000000000000	 0.05694914140759	 0.03433710769664
0.12500000000000	 0.00706902598370	 0.00352799557767
0.06250000000000	 0.00093069565174	 0.00041728524363
0.03125000000000	 0.00012011712826	 0.00005059690925
0.01562500000000	 0.00001528516001	 0.00000620484039
0.00781250000000	 0.00000192890423	 0.00000076702959


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbleEstimator_p5_mshSize_GR_7iter_adm.txt <==
0.50000000000000	 0.12091376992679	 0.06878691406667
0.25000000000000	 0.00946668292845	 0.00341937652223
0.12500000000000	 0.00056527083912	 0.00029936105522
0.06250000000000	 0.00003350888225	 0.00001993753332
0.03125000000000	 0.00000207588091	 0.00000126382818
0.01562500000000	 0.00000013029963	 0.00000007926832
0.00781250000000	 0.00000000818353	 0.00000000495927


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p3_mshSize_MS_adm.txt <==
5.00000000000000	 2.09431920341051	 0.80761831012408	 0.50000000000000
7.00000000000000	 0.48894977934001	 0.29501277715405	 0.25000000000000
7.81024967590665	 0.11001051019877	 0.07301598367179	 0.12500000000000
9.38083151964686	 0.04722596378959	 0.02587359909288	 0.06250000000000
13.56465996625054	 0.01516225010448	 0.00835028308299	 0.03125000000000
17.08800749063506	 0.00719454716635	 0.00423969327723	 0.01562500000000
22.73763400180415	 0.00312552275088	 0.00180857262665	 0.01562500000000
30.70830506556818	 0.00157273137686	 0.00095255665963	 0.00781250000000
40.14971979976946	 0.00084512478432	 0.00049601481733	 0.00781250000000
51.94227565288221	 0.00047035880672	 0.00029358160947	 0.00390625000000
70.53367989832942	 0.00024643864653	 0.00015227868987	 0.00390625000000
91.86947262284681	 0.00013846195307	 0.00008781894045	 0.00195312500000
125.21581369779138	 0.00007526981574	 0.00004765973733	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.63790737734619	 0.32552376522793	 0.50000000000000
8.00000000000000	 0.05694914140759	 0.03433710769664	 0.25000000000000
8.71779788708135	 0.01593707880717	 0.00681344650219	 0.12500000000000
11.44552314225960	 0.00498618229780	 0.00177756320055	 0.06250000000000
14.17744687875783	 0.00139397937179	 0.00044420399667	 0.03125000000000
17.14642819948225	 0.00052158058603	 0.00016362673271	 0.01562500000000
21.26029162546930	 0.00016324634146	 0.00005501999982	 0.01562500000000
27.49545416973504	 0.00007234427367	 0.00002371504744	 0.00781250000000
33.00000000000000	 0.00003558900727	 0.00001130514734	 0.00781250000000
41.62931659299730	 0.00001565560228	 0.00000536016279	 0.00781250000000
51.20546845796843	 0.00000753129138	 0.00000260278954	 0.00781250000000
63.16644678941503	 0.00000349488573	 0.00000125469177	 0.00781250000000
77.51128950030440	 0.00000186390547	 0.00000068114535	 0.00390625000000
96.54014708917737	 0.00000093588099	 0.00000033766554	 0.00195312500000
120.11661000877439	 0.00000044680679	 0.00000016533516	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_bubbles_p5_mshSize_MS_adm.txt <==
7.00000000000000	 0.12091376992679	 0.06878691406667	 0.50000000000000
9.00000000000000	 0.00946668292845	 0.00341937652223	 0.25000000000000
9.94987437106620	 0.00265137426972	 0.00113177559075	 0.12500000000000
13.45362404707371	 0.00049629106518	 0.00022222644929	 0.06250000000000
15.32970971675589	 0.00013440129431	 0.00005196968251	 0.03125000000000
18.54723699099141	 0.00003811529757	 0.00001226722611	 0.01562500000000
21.16601048851673	 0.00001598271681	 0.00000523241850	 0.01562500000000
24.93992782667985	 0.00000497669833	 0.00000178216357	 0.01562500000000
28.39013913315678	 0.00000232675791	 0.00000105506505	 0.01562500000000
32.01562118716424	 0.00000148355095	 0.00000052988867	 0.01562500000000
37.97367509209505	 0.00000052983076	 0.00000021667300	 0.01562500000000
43.09292285283048	 0.00000029234961	 0.00000011370750	 0.01562500000000
50.76416058598822	 0.00000013397917	 0.00000006066292	 0.00781250000000
60.45659600076736	 0.00000006485620	 0.00000002912533	 0.00781250000000
72.18032973047436	 0.00000002817787	 0.00000001310164	 0.00781250000000
82.64986388373546	 0.00000001417005	 0.00000000689887	 0.00390625000000
95.64517760974674	 0.00000000795505	 0.00000000404156	 0.00390625000000
113.57376457615553	 0.00000000408208	 0.00000000208009	 0.00390625000000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p3_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 2.09431920341051	 218.57679635464117
0.25000000000000	 0.48894977934001	 36.62453974519149
0.12500000000000	 0.10389192937860	 7.36202653298303
0.06250000000000	 0.02442507830289	 1.72436060819246
0.03125000000000	 0.00599912766075	 0.42387354237574
0.01562500000000	 0.00149284985404	 0.10552245867724


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p3_mshSize_MS_adm.txt <==
5.00000000000000	 2.09431920341051	 218.57679635464117	 0.50000000000000
7.00000000000000	 0.48894977934001	 36.62453974519149	 0.25000000000000
7.81024967590665	 0.11001051019877	 7.61781654292061	 0.12500000000000
9.38083151964686	 0.04722596378959	 2.68028504300154	 0.06250000000000
13.22875655532295	 0.01620341965199	 0.91462044511897	 0.03125000000000
17.60681686165901	 0.00649739824782	 0.40001858781774	 0.01562500000000
21.72556098240043	 0.00369564839579	 0.20416154588191	 0.01562500000000
28.58321185591290	 0.00181700311686	 0.11115132694815	 0.00781250000000
38.85871845545090	 0.00089430636804	 0.05435801933256	 0.00781250000000
50.56678751908213	 0.00049539810113	 0.03147561380886	 0.00390625000000
68.87670143089025	 0.00025919856624	 0.01636639429731	 0.00390625000000
90.42123644365851	 0.00014253850151	 0.00923039532356	 0.00195312500000
123.68508398347798	 0.00007714952414	 0.00500087242142	 0.00195312500000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p4_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 0.63790737734619	 119.97475657135088
0.25000000000000	 0.05694914140759	 8.53389270926356
0.12500000000000	 0.00706902598370	 0.82891819310283
0.06250000000000	 0.00093069565174	 0.10024917636186
0.03125000000000	 0.00012011712826	 0.01251296634339
0.01562500000000	 0.00001528516001	 0.00156487989961


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p4_mshSize_MS_adm.txt <==
6.00000000000000	 0.63790737734619	 119.97475657135088	 0.50000000000000
8.00000000000000	 0.05694914140759	 8.53389270926356	 0.25000000000000
8.71779788708135	 0.01593707880717	 1.38005361302552	 0.12500000000000
11.44552314225960	 0.00498618229780	 0.37989636329872	 0.06250000000000
14.17744687875783	 0.00139397937179	 0.09748581544641	 0.03125000000000
17.23368793961409	 0.00049615568252	 0.03437085522662	 0.01562500000000
20.78460969082653	 0.00016990606313	 0.01372202183931	 0.01562500000000
27.25802634087802	 0.00007020932028	 0.00570795392348	 0.01562500000000
31.87475490101846	 0.00004078097986	 0.00287695690974	 0.01562500000000
39.25557285278104	 0.00001739673300	 0.00150184316383	 0.00781250000000
49.16299421312742	 0.00000848513495	 0.00069569010694	 0.00781250000000
61.88699378706320	 0.00000367352301	 0.00032723347980	 0.00781250000000
76.73982017179868	 0.00000190519623	 0.00017398266681	 0.00390625000000
97.23168207945392	 0.00000090900801	 0.00008294338477	 0.00390625000000
120.03749414245534	 0.00000044034266	 0.00004119498150	 0.00390625000000


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p5_mshSize_GR_6iter_adm.txt <==
0.50000000000000	 0.12091376992679	 39.81202603489543
0.25000000000000	 0.00946668292845	 0.55241577996519
0.12500000000000	 0.00056527083912	 0.04285677099743
0.06250000000000	 0.00003350888225	 0.00278323657339
0.03125000000000	 0.00000207588091	 0.00017437435161
0.01562500000000	 0.00000013029963	 0.00001086712921


==> pictures/numericalExamples/data/bilaplacian_smooth_resBased_p5_mshSize_MS_adm.txt <==
7.00000000000000	 0.12091376992679	 39.81202603489543	 0.50000000000000
9.00000000000000	 0.00946668292845	 0.55241577996519	 0.25000000000000
9.94987437106620	 0.00265137426972	 0.26573983920027	 0.12500000000000
13.45362404707371	 0.00049629106518	 0.04392965672437	 0.06250000000000
15.13274595042156	 0.00017922798494	 0.01137813338971	 0.03125000000000
18.38477631085023	 0.00005757082259	 0.00433512745586	 0.01562500000000
18.97366596101028	 0.00003712411703	 0.00167833131994	 0.01562500000000
22.67156809750927	 0.00001413977464	 0.00063078194775	 0.00781250000000
27.00000000000000	 0.00000379415070	 0.00018841029924	 0.00781250000000
30.74085229787880	 0.00000157495570	 0.00009433350926	 0.00781250000000
36.55133376499413	 0.00000071231589	 0.00003929384134	 0.00781250000000
43.02324952859791	 0.00000030260193	 0.00001714065603	 0.00781250000000
50.85272854036448	 0.00000012886150	 0.00000871482547	 0.00390625000000
61.20457499239743	 0.00000006099630	 0.00000395370950	 0.00390625000000
73.60027173862879	 0.00000002546542	 0.00000171224945	 0.00390625000000


==> pictures/numericalExamples/data/laplacian_smooth_sin_bubbleEstimator_p2_adm.txt <==
3.00000000000000	 95.72941425712492	 0.00000000000000


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p2_GR.txt <==
72.00000000000000000000	 4.31051096307936898455	 2.86148749459949902629
198.00000000000000000000	 1.21075142121698431374	 0.70259840231716552683
632.00000000000000000000	 0.32758667003384878136	 0.21344726070589453704
2230.00000000000000000000	 0.08311158475536697954	 0.05687543668478060865
8346.00000000000000000000	 0.02049668301189234293	 0.01416700854718553476
32260.00000000000000000000	 0.00515713745928549679	 0.00357130400126460384


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p2_MS.txt <==
72.00000000000000000000	 4.31051096307936898455	 2.86148749459949902629
94.00000000000000000000	 1.39539381928722350246	 0.80604753854307975569
188.00000000000000000000	 0.41443870219301121027	 0.26236435029221100157
358.00000000000000000000	 0.19364111154591623354	 0.12101047941285970888
530.00000000000000000000	 0.10948754594173677746	 0.06987562935894478522
904.00000000000000000000	 0.05659709417061108139	 0.03590783406530571875
1398.00000000000000000000	 0.03559324301225255671	 0.02251502486765753763
2464.00000000000000000000	 0.01854031865722925373	 0.01180336163828503426
3766.00000000000000000000	 0.01075573612101418490	 0.00699914592323326156
6520.00000000000000000000	 0.00628056205951572737	 0.00406635958567780776
10422.00000000000000000000	 0.00376191494353097329	 0.00244299969097912456
16340.00000000000000000000	 0.00230902930457439369	 0.00152452391928697409


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p3_GR.txt <==
98.00000000000000000000	 2.17943268382801802474	 1.62882868228712451852
240.00000000000000000000	 0.66104415525987469948	 0.39940425957510977684
706.00000000000000000000	 0.07477086178012075368	 0.05268060905197800847
2368.00000000000000000000	 0.00893949624322924220	 0.00651324202141516633
8612.00000000000000000000	 0.00112536650111583680	 0.00083034074673040824
32782.00000000000000000000	 0.00014408905879703923	 0.00010694370634885206


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p3_MS.txt <==
98.00000000000000000000	 2.17943268382801802474	 1.62882868228712451852
120.00000000000000000000	 0.82430314911252566823	 0.48489177912297121154
286.00000000000000000000	 0.08973178509104001721	 0.05803136318460981602
472.00000000000000000000	 0.01997998468557569962	 0.01079620620408226414
932.00000000000000000000	 0.00612917183716023273	 0.00311820764766426164
1418.00000000000000000000	 0.00254372544057035769	 0.00142030977543350107
1670.00000000000000000000	 0.00186446052990886209	 0.00110434194219643958
2542.00000000000000000000	 0.00103015293844824283	 0.00054738658104423027
3346.00000000000000000000	 0.00064513316435357913	 0.00033452968928153432
4276.00000000000000000000	 0.00038170664408926667	 0.00021483988595552678
5578.00000000000000000000	 0.00023774391158692270	 0.00014503758039597519
8398.00000000000000000000	 0.00013563240128363811	 0.00007609795815150009
11248.00000000000000000000	 0.00008390269219133181	 0.00004663077788644348
15196.00000000000000000000	 0.00004899514587204801	 0.00002850091395778350
18992.00000000000000000000	 0.00003299474427549239	 0.00002047943183572343


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p4_GR.txt <==
128.00000000000000000000	 1.77616235902883023989	 1.25888372535693360277
286.00000000000000000000	 0.40587769083601665798	 0.26219847586474054335
784.00000000000000000000	 0.02412590942303225600	 0.01552199129187810910
2510.00000000000000000000	 0.00121544431288488834	 0.00088403283451742260
8882.00000000000000000000	 0.00007307708714303058	 0.00005525545681185068


==> pictures/numericalExamples/data/plate_with_hole_elasticity_p4_MS.txt <==
128.00000000000000000000	 1.77616235902883023989	 1.25888372535693360277
150.00000000000000000000	 0.60901890586557172469	 0.34957607674336099723
214.00000000000000000000	 0.20002867817392211425	 0.09539806607400122540
378.00000000000000000000	 0.02559837692738741941	 0.01593075043387751077
536.00000000000000000000	 0.00879333301136450175	 0.00451106732789988401
776.00000000000000000000	 0.00181852063827086076	 0.00116120853181240916
1118.00000000000000000000	 0.00071239438628882209	 0.00041556957314514703
1218.00000000000000000000	 0.00050747638274518253	 0.00030503886277117995
1692.00000000000000000000	 0.00018543479536088249	 0.00011704810541007660
1996.00000000000000000000	 0.00011152033706640714	 0.00007616236935935959
2782.00000000000000000000	 0.00006560182613591105	 0.00004208984278581691
3568.00000000000000000000	 0.00003702237638284578	 0.00002352974159449777
4716.00000000000000000000	 0.00001624454223315290	 0.00001116360486286114


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p3_GR.txt <==
4.21716332650875	 85.27460541147190	 22.34189867440818	 20.88856895678319
5.27763208790408	 93.31829213828227	 14.40980017833232	 10.27894577440677
7.13349248972831	 98.03594342698069	 4.37236168525826	 5.08000826413871
10.26934676380730	 98.24725420172430	 0.55563423954781	 2.52326090555456
15.43188984079292	 98.25037675014653	 0.08706131973206	 1.25723818127775
23.79159838092104	 98.25046204592786	 0.01713454404798	 0.62749702649216
37.20100008873357	 98.25046577891675	 0.00385566137530	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p3_MS.txt <==
4.21716332650875	 85.27460541147190	 9.48996272687583	 20.88856895678319
5.27763208790408	 93.31829213828227	 9.89584357957001	 10.27894577440677
7.13349248972831	 98.03594342698069	 4.20830732926645	 5.08000826413871
10.26934676380730	 98.24725420172430	 0.53535927115657	 2.52326090555456
14.11303055755206	 91.18779634890471	 3.85098487448460	 1.25723818127775
14.79270397627413	 98.52099865634734	 0.70664633837686	 0.62749702649216
15.50294775709087	 98.26371088487009	 0.21956321794639	 0.62749702649216
15.57748230555331	 98.25037786289457	 0.08011483163337	 0.62749702649216
23.00252020273212	 98.26550042272569	 1.31946907539889	 0.62749702649216
23.04778973195957	 98.33002307179871	 0.67631557774781	 0.62749702649216
23.34330639433424	 98.32220033871054	 0.42136488276973	 0.62749702649216
23.56148078201739	 98.28503685766285	 0.26039524485369	 0.33034153272545
23.67977408781310	 98.25993902490445	 0.06855247791117	 0.33034153272545
23.79689717806304	 98.25046204632632	 0.01596550935349	 0.33034153272545
33.63331446339873	 90.73876940319101	 5.60503603123998	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p4_GR.txt <==
4.76220315590460	 91.61912943442108	 18.91210984420042	 20.88856895507681
5.76899828122963	 97.25691938940014	 8.31212944061365	 10.27894577432795
7.55952629936924	 98.24132905885187	 0.91714250686801	 5.08000826413853
10.62658569182611	 98.25039323302671	 0.07317242368256	 2.52326090555456
15.72444836525338	 98.25046532211628	 0.00599227047925	 1.25723818127775
24.02774568944696	 98.25046599048289	 0.00058880282511	 0.62749702649216
37.39007810621850	 98.25046599640714	 0.00006778276156	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p4_MS.txt <==
4.76220315590460	 91.61912943442108	 11.28516393235289	 20.88856895507681
5.76899828122963	 97.25691938940014	 7.03985590299717	 10.27894577432795
7.55952629936924	 98.24132905885187	 0.84524648051095	 5.08000826413853
10.62658569182611	 98.25039323302671	 0.06642330615738	 2.52326090555456
14.97774477443701	 97.84389801404218	 2.98941089329659	 1.25723818127775
15.61038099314926	 98.34659668777101	 0.28556461097450	 0.65074151094690
15.72444836525338	 98.25046532211999	 0.00547750438835	 0.65074151094690
17.51807655955155	 96.78674753703858	 4.63361699405382	 0.62749702649216
17.94737717178029	 88.96756834243673	 8.06033234545731	 0.31346511149229
18.29752422537532	 82.65462965864359	 11.00790027173736	 0.31346511149229
18.96299352758685	 77.01738124835833	 9.11352711133750	 0.31346511149229
19.38192953659338	 75.75225715104929	 8.08241003056908	 0.31346511149229
19.57172794601795	 73.27066217343732	 7.24518792612606	 0.31346511149229
20.16447699134628	 70.67773689650033	 8.03379958644710	 0.31346511149229
20.59778780404476	 90.01268660372232	 6.58390847856532	 0.31346511149229
20.77306671788111	 94.49868049565309	 5.64467345015270	 0.31346511149229
21.62733165632371	 97.23205322761545	 2.85022065538456	 0.31346511149229
21.79282091132821	 97.77167203179951	 1.80443879134872	 0.31346511149229
22.16948978183038	 98.19203527693702	 2.56776715282808	 0.31346511149229
22.73288976315273	 99.00503218008434	 1.78489839472863	 0.31346511149229
23.29365137377894	 98.69912359170810	 0.69378143165378	 0.31346511149229
23.53081817573758	 98.59864419503916	 0.42797537620027	 0.31346511149229
24.01908204634738	 98.25210383609711	 0.03193604205809	 0.31346511149229
24.06233794235040	 98.25046598956202	 0.00055832952456	 0.31346511149229
26.29303598137923	 79.36824786791912	 7.57281350084745	 0.31346511149229
27.14734261711118	 63.84347928891393	 8.23838591409591	 0.15666135170963
28.03142729772809	 59.37337931859906	 7.54477181868344	 0.15666135170963
28.67573776987977	 56.32999611064678	 7.33076257058494	 0.15666135170963
28.81009484081998	 56.99186388711979	 6.81983185811404	 0.15666135170963
29.61280186445063	 63.05849351964463	 7.72512392807219	 0.15666135170963
29.92201970027758	 69.97737465636084	 7.71717459951872	 0.15666135170963


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_p5_GR.txt <==
5.27763208790408	 97.51906746777334	 7.51131184282554	 20.88856895526095
6.24025146915571	 98.16144016590019	 3.28680110337533	 10.27894577432815
7.97387309935477	 98.24935022128470	 0.32780653741626	 5.08000826413853
10.97791713006891	 98.25046449298807	 0.01051196730142	 2.52326090555456
16.01431011414060	 98.25046598844463	 0.00051976003368	 1.25723818127775
24.26273819727019	 98.25046599968083	 0.00003697935996	 0.62749702649216


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p3_GR.txt <==
8.66025403784439	 37.12861974046769	 19.29404606594250	 20.88856895678319	 -0.21719626576643
12.12435565298214	 26.35047707887747	 17.45906117687218	 10.27894577440677	 -0.26363352141670
19.05255888325765	 5.41753214231050	 5.15700640696078	 5.08000826413871	 -0.29956262548935
32.90896534380867	 0.64361586495985	 0.64196391873041	 2.52326090555456	 -0.30057729094396
60.62177826491070	 0.10312625597539	 0.09774488849248	 1.25723818127775	 -0.30059220238273
116.04740410711477	 0.02110532573829	 0.01877666764452	 0.62749702649216	 -0.30059245061107
226.89865579152291	 0.00478065967339	 0.00419151774555	 0.31346511149229	 -0.30059245642310


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p3_MS.txt <==
8.66025403784439	 37.12861974046769	 19.29404606594250	 20.88856895678319	 -0.21719626576643
12.12435565298214	 26.35047707887747	 17.45906117687218	 10.27894577440677	 -0.26363352141670
19.05255888325765	 5.41753214231050	 5.15700640696078	 5.08000826413871	 -0.29956262548935
32.90896534380867	 0.64361586495985	 0.64196391873041	 2.52326090555456	 -0.30057729094396
55.50675634551167	 0.21608458143366	 0.15622870170927	 1.25723818127775	 -0.30059161807225
61.01639124038720	 0.10266458995657	 0.09715993142999	 0.63616229305548	 -0.30059220243746
110.48529313895131	 0.02645466167673	 0.02248056718886	 0.31782335221326	 -0.30059243368752
124.86392593539577	 0.01760327003195	 0.01696264901232	 0.31346511149229	 -0.30059245061349
191.83586734497800	 0.00840952288780	 0.00724379271641	 0.15722640443765	 -0.30059245421259
224.07811138083076	 0.00515480411667	 0.00417262434294	 0.15722640443765	 -0.30059245638019


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p4_GR.txt <==
4.76220315590460	 59.18699803488703	 14.24726214256915	 20.88856895507681
5.76899828122963	 61.99063715195211	 5.81548708241932	 10.27894577432795
7.55952629936924	 62.56200059716927	 2.10731058733137	 5.08000826413853
10.62658569182611	 62.65773508184876	 0.67698136269811	 2.52326090555456
15.72444836525338	 62.66779959192211	 0.26343542570854	 1.25723818127775
24.02774568944696	 62.66928255098951	 0.10286065791621	 0.62749702649216
37.39007810621850	 62.66950834211624	 0.04025344797584	 0.31346511149229


==> pictures/numericalExamples/data/scordelisLo_gravityLoad_simplySupp_p5_GR.txt <==
5.27763208790408	 61.86722335021989	 6.66339409990461	 20.88856895526095
6.24025146915571	 62.31154216964669	 4.04781870632633	 10.27894577432815
7.97387309935477	 62.62872821373807	 1.36048406661558	 5.08000826413853
10.97791713006891	 62.66427405735674	 0.48449009776099	 2.52326090555456
16.01431011414060	 62.66875453175112	 0.18832519505474	 1.25723818127775
24.26273819727019	 62.66942749018617	 0.07362472536147	 0.62749702649216


==> pictures/numericalExamples/data/scordelisLo_pointLoad_simplySupported_p3_GR.txt <==
12.12435565298214	 21.45575114176347	 23.97680584354824	 10.27894577440677	 -0.08732455552141
19.05255888325765	 57.03005950444500	 21.51454190073753	 5.08000826413871	 -0.16158009440418
32.90896534380867	 72.25784806469909	 7.26239886506349	 2.52326090555456	 -0.20095547280140
60.62177826491070	 73.92406397797052	 1.40267413778098	 1.25723818127775	 -0.20582688536291
116.04740410711477	 74.17746420197629	 0.39361809495322	 0.62749702649216	 -0.20657746457111
226.89865579152291	 74.23613109604572	 0.17386291000283	 0.31346511149229	 -0.20675160386548


==> pictures/numericalExamples/data/scordelisLo_pointLoad_simplySupported_p3_MS.txt <==
12.12435565298214	 21.45575114176347	 23.97680584354824	 10.27894577440677	 -0.08732455552141
19.05255888325765	 57.03005950444500	 21.51454190073753	 5.08000826413871	 -0.16158009440418
20.85665361461421	 71.69216964014007	 8.97116453873400	 2.63285908765805	 -0.19932688441674
22.51666049839540	 73.35429500556060	 5.44817733039041	 1.32888290159809	 -0.20414859257784
28.19574435974337	 73.86624717617323	 2.46735285017629	 1.32888290159809	 -0.20565599010037
32.35737937472688	 74.14318860857338	 1.58655647699103	 0.66602691890979	 -0.20647578900352
39.83716857408418	 74.16688860435468	 0.80366922513239	 0.66602691890979	 -0.20654608796762
45.72745346069470	 74.23061944183613	 0.50721640230510	 0.33321256302639	 -0.20673523791694
55.34437640808684	 74.24676364519202	 0.31539759738383	 0.16663119837237	 -0.20678317889822
65.74952471311104	 74.25257815824183	 0.21075013021471	 0.08331871469837	 -0.20680044792544
77.67238891652555	 74.25457785252539	 0.13962391191033	 0.04165974681649	 -0.20680638730375
90.71383576941281	 74.25513306173133	 0.09307602139699	 0.02082992209254	 -0.20680803638293


==> pictures/numericalExamples/data/scordelis_with_hole_p3_THB_MS.txt <==
147.00000000000000000000	 5.67750548553714828870	 1.06418709009373957386	 10.27894577432815381712
363.00000000000000000000	 3.36083879211023273115	 1.61335030266823764578	 5.08000826413853090457
435.00000000000000000000	 1.67679554986965273500	 0.77826466350459233556	 2.52326090555456117315
978.00000000000000000000	 0.43779559482641811075	 0.18054672199335286553	 1.25723818127775377462
1332.00000000000000000000	 0.33648907906153469050	 0.16340229155727875598	 1.25723818127775377462
2670.00000000000000000000	 0.08103860423401347546	 0.07171864639943928421	 1.25723818127775377462
3726.00000000000000000000	 0.05700165210207492478	 0.04245373412179231920	 0.62749702649216354544


==> pictures/numericalExamples/data/scordelis_with_hole_p4_THB_MS.txt <==
192.00000000000000000000	 5.90244747451913731595	 1.51536868048127448816	 10.27894577432814671170
432.00000000000000000000	 4.31533306743194433608	 1.71898353768034906075	 5.08000826413852912822
480.00000000000000000000	 2.41548836354544338434	 0.93149004050703065882	 2.52326090555456072906
1476.00000000000000000000	 0.08913023131613218020	 0.05709359556805584934	 1.25723818127775333053
2304.00000000000000000000	 0.04518428333517406775	 0.02275249495995835050	 0.62749702649216343442


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p3_GR.txt <==
363.00000000000000000000	 36.60995326180495368362	 0.42334255771317008676
1083.00000000000000000000	 9.34084479277915669115	 0.02537229290151654659
3615.00000000000000000000	 1.54271311778129804893	 0.00342201140120923508
12399.00000000000000000000	 0.41583657715473576477	 0.00078016117984558431
44751.00000000000000000000	 0.17756972409320528894	 0.00018373853110553728


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p3_MS.txt <==
363.00000000000000000000	 36.60995326180495368362	 0.42334255771317008676
1083.00000000000000000000	 9.34084479277915669115	 0.02537229290151654659
1155.00000000000000000000	 6.33212271220385947146	 0.00906540214725359839
2163.00000000000000000000	 1.26130767500659213276	 0.00144213387402536419
2751.00000000000000000000	 0.92181190695350923026	 0.00051073555722558339
5721.00000000000000000000	 0.36674860212714172070	 0.00008093699027511558
7179.00000000000000000000	 0.25300297428821522105	 0.00002927119856244165
12051.00000000000000000000	 0.13972901307533830417	 0.00000068201170355664


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p3_THB_GR.txt <==
147.00000000000000000000	 89.59191602724982317341	 14.74585071038844397151	 -0.08026711417434069518
363.00000000000000000000	 129.33589218533674625178	 34.46568553429258230381	 -0.16727773007375310033
1083.00000000000000000000	 168.54589665811221266267	 9.35933679530492668164	 -0.28407719280274656981
3615.00000000000000000000	 170.28301334964902480351	 1.57472691743187520608	 -0.28996304635443753694
12399.00000000000000000000	 170.34928052656323416159	 0.47350494401781817455	 -0.29018877375914886585


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p3_THB_MS.txt <==
147.00000000000000000000	 89.59191602724982317341	 14.74585071038844397151	 -0.08026711417434069518
363.00000000000000000000	 129.33589218533674625178	 34.46568553429258230381	 -0.16727773007375310033
1083.00000000000000000000	 168.54589665811221266267	 9.35933679530492668164	 -0.28407719280274656981
1155.00000000000000000000	 169.95927946182243317708	 6.36646695913375992859	 -0.28886156675183743969
2163.00000000000000000000	 170.45346640141647753808	 1.18262771138915168123	 -0.29054384208254530053
4047.00000000000000000000	 170.53128784304993814658	 0.60441570108281950091	 -0.29080920133382254233
5631.00000000000000000000	 170.47256690447267146737	 0.39303115292412871273	 -0.29060896067010494326


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p4_GR.txt <==
432.00000000000000000000	 33.19864331566024162612	 0.28473906900963974476
1200.00000000000000000000	 12.98185040537272350036	 0.05856462510716187175
3888.00000000000000000000	 3.02286893283218027761	 0.01158927236852591580
13056.00000000000000000000	 1.49629315397924167463	 0.00290176772591943521
46176.00000000000000000000	 0.74803636793372207947	 0.00071652262595689464


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p4_MS.txt <==
432.00000000000000000000	 33.19864331566024162612	 0.28473906900963974476
1068.00000000000000000000	 13.33328358787853495926	 0.05960228226477426450
1584.00000000000000000000	 5.28640719341404441423	 0.01486959950031296884
2412.00000000000000000000	 1.85139267954316655285	 0.00358139854888939180
2748.00000000000000000000	 1.25190070494138905310	 0.00105355224843384221
3132.00000000000000000000	 1.08641217566896597368	 0.00043099033424565114
5304.00000000000000000000	 0.32806277680576573230	 0.00005291782390381972
6360.00000000000000000000	 0.15622784644241197172	 0.00000391922797104982


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p4_THB_GR.txt <==
192.00000000000000000000	 99.67424830388702616801	 34.08008978271466560273	 -0.09934955774943185491
432.00000000000000000000	 144.02321566784416972951	 32.90303844318813730752	 -0.20742686651300976108
1200.00000000000000000000	 165.59937697188263427961	 13.41916277004937541051	 -0.27423153653474618974
3888.00000000000000000000	 169.57936350306368922247	 3.04102748302568404171	 -0.28757160526076785967
13056.00000000000000000000	 170.16741788101953147816	 1.54933611796074921507	 -0.28956950108263296295


==> pictures/numericalExamples/data/scordelis_with_holes_point_load_p4_THB_MS.txt <==
ary 192.00000000000000000000	 99.67424830388702616801	 34.08008978271466560273	 -0.09934955774943185491
432.00000000000000000000	 144.02321566784416972951	 32.90303844318813730752	 -0.20742686651300976108
1068.00000000000000000000	 165.50125332764460495127	 13.72931717150387775916	 -0.27390664853045226801
1584.00000000000000000000	 169.42221447552626045763	 5.44340149304115339390	 -0.28703886757785002093
2412.00000000000000000000	 170.26868470447286085800	 1.84583102420839662017	 -0.28991424990992942234
2748.00000000000000000000	 170.48595782367186757256	 1.25575648662946148804	 -0.29065461815052606731
3480.00000000000000000000	 170.54898954133494726193	 0.83940163356179431364	 -0.29086957833551685404


==> pictures/numericalExamples/data/square_elasticity_sin_p2_GR.txt <==
72.00000000000000000000	 0.59977118755024050323	 0.48016650410755729039
180.00000000000000000000	 0.12528526483174023953	 0.10801584039038834850
540.00000000000000000000	 0.02965661470802986865	 0.02571500740858810932
1836.00000000000000000000	 0.00730861807417699724	 0.00633974139745378373
6732.00000000000000000000	 0.00182048377811066435	 0.00157915861984176081
25740.00000000000000000000	 0.00045470098054390881	 0.00039442234387088870


==> pictures/numericalExamples/data/square_elasticity_sin_p2_MS.txt <==
72.00000000000000000000	 0.59977118755024050323	 0.48016650410755729039
180.00000000000000000000	 0.12528526483174023953	 0.10801584039038834850
540.00000000000000000000	 0.02965661470802986865	 0.02571500740858810932
1836.00000000000000000000	 0.00730861807417699724	 0.00633974139745378373
6324.00000000000000000000	 0.00196792427341113034	 0.00167023077689471412
6960.00000000000000000000	 0.00181985413868480700	 0.00157606216772778981
23484.00000000000000000000	 0.00052169929079896361	 0.00044510246364854654
25652.00000000000000000000	 0.00045536844493717493	 0.00039479990872651671


==> pictures/numericalExamples/data/square_elasticity_sin_p3_GR.txt <==
98.00000000000000000000	 0.16313541746636475716	 0.13282786112668484857
220.00000000000000000000	 0.01585614029009297862	 0.01388739954743246907
608.00000000000000000000	 0.00180579316903809795	 0.00162536154364343547
1960.00000000000000000000	 0.00022084542064850610	 0.00020060921640438535
6968.00000000000000000000	 0.00002750444203874681	 0.00002506167228688310
26200.00000000000000000000	 0.00000343830361470327	 0.00000313653394666415


==> pictures/numericalExamples/data/square_elasticity_sin_p3_MS.txt <==
98.00000000000000000000	 0.16313541746636475716	 0.13282786112668484857
220.00000000000000000000	 0.01585614029009297862	 0.01388739954743246907
608.00000000000000000000	 0.00180579316903809795	 0.00162536154364343547
1574.00000000000000000000	 0.00041769550095573104	 0.00028346566261965977
1928.00000000000000000000	 0.00023620293341410610	 0.00020349860955993165
4124.00000000000000000000	 0.00007992792674563850	 0.00006136362805942007
6388.00000000000000000000	 0.00002957792622548396	 0.00002566275477443211
13466.00000000000000000000	 0.00001308975841981395	 0.00001088160335483007
18758.00000000000000000000	 0.00000557437493588974	 0.00000458737932860517
23474.00000000000000000000	 0.00000361561083869387	 0.00000320947585086619


==> pictures/numericalExamples/data/square_elasticity_sin_p4_GR.txt <==
128.00000000000000000000	 0.03811743323109455933	 0.03278707988234054460
264.00000000000000000000	 0.00203270920114360758	 0.00173673039225373006
680.00000000000000000000	 0.00011198061659970926	 0.00009734887476343820
2088.00000000000000000000	 0.00000681028599710560	 0.00000595426733107967
7208.00000000000000000000	 0.00000042479774253164	 0.00000037223252837199
26664.00000000000000000000	 0.00000002660726300436	 0.00000002333794576307


==> pictures/numericalExamples/data/square_elasticity_sin_p4_MS.txt <==
128.00000000000000000000	 0.03811743323109455933	 0.03278707988234054460
264.00000000000000000000	 0.00203270920114360758	 0.00173673039225373006
680.00000000000000000000	 0.00011198061659970926	 0.00009734887476343820
2088.00000000000000000000	 0.00000681028599710560	 0.00000595426733107967
6670.00000000000000000000	 0.00000116252582564335	 0.00000084252485085920
7180.00000000000000000000	 0.00000043570835173648	 0.00000037893964575790
7288.00000000000000000000	 0.00000042470812586596	 0.00000037149616567456
23432.00000000000000000000	 0.00000009532264063266	 0.00000007515665956673
26208.00000000000000000000	 0.00000002951901760823	 0.00000002499742687688


==> pictures/numericalExamples/data/trimming_KL_plate_Breitenberger_p3_displacement.txt <==
147.00000000000000000000	 -6.22149080517686758895	 2.50000000000000044409
363.00000000000000000000	 -6.34989816315037014505	 1.25000000000000000000
1044.00000000000000000000	 -6.35165348242130445300	 0.62500000000000011102
3204.00000000000000000000	 -6.35177089516256998536	 0.31250000000000000000
10896.00000000000000000000	 -6.35177971307011368651	 0.15625000000000002776


==> pictures/numericalExamples/data/trimming_KL_plate_Breitenberger_p4_displacement.txt <==
192.00000000000000000000	 -6.26065162726570889618	 2.49999999999999822364
432.00000000000000000000	 -6.34502694843029768634	 1.24999999999999933387
1188.00000000000000000000	 -6.35177118126196038617	 0.62499999999999966693
3504.00000000000000000000	 -6.35177972343912244924	 0.31249999999999983347
11508.00000000000000000000	 -6.35178056504746724187	 0.15624999999999991673


==> pictures/numericalExamples/data/trimming_KL_plate_with_circular_hole_p3_THB_bubbles_GR.txt <==
147.00000000000000000000	 0.41971817036077685437	 0.21276952229561896246	 2.50000000000000044409
363.00000000000000000000	 0.14990245845900662669	 0.06071062007200143940	 1.25000000000000000000
1044.00000000000000000000	 0.04211411969409877692	 0.02005416951770345665	 0.62500000000000011102
3204.00000000000000000000	 0.01015267587670714254	 0.00499887412211947636	 0.31250000000000000000
10896.00000000000000000000	 0.00256492987301003977	 0.00129264669941169408	 0.15625000000000002776


==> pictures/numericalExamples/data/trimming_KL_plate_with_circular_hole_p3_THB_bubbles_MS.txt <==
147.00000000000000000000	 0.41971817036077685437	 0.21276952229561896246	 2.50000000000000044409
363.00000000000000000000	 0.14990245845900662669	 0.06071062007200143940	 1.25000000000000000000
903.00000000000000000000	 0.06152619618827635806	 0.01987692358927690972	 0.62500000000000011102
1800.00000000000000000000	 0.02589339735061295042	 0.01129700498814177959	 0.31250000000000000000
3204.00000000000000000000	 0.01015267587670714254	 0.00499887412211947636	 0.31250000000000000000
3912.00000000000000000000	 0.00815690114892558132	 0.00397168618495151275	 0.15625000000000002776
9888.00000000000000000000	 0.00273783688217467186	 0.00134617861645144497	 0.15625000000000002776
11808.00000000000000000000	 0.00225852861656641781	 0.00107955988226625193	 0.07812500000000000000


==> pictures/numericalExamples/data/trimming_KL_plate_with_circular_hole_p4_THB_bubbles_GR.txt <==
192.00000000000000000000	 0.62497678866863815017	 0.35808142859130703828	 2.49999999999999822364
432.00000000000000000000	 0.18224470060393641035	 0.09760337639464493342	 1.24999999999999933387
1188.00000000000000000000	 0.00810282559922555559	 0.00411400967862864900	 0.62499999999999966693
3504.00000000000000000000	 0.00079957191426160447	 0.00037031113979644814	 0.31249999999999983347
11508.00000000000000000000	 0.00008860089602956470	 0.00004217830490006180	 0.15624999999999991673


==> pictures/numericalExamples/data/trimming_KL_plate_with_circular_hole_p4_THB_bubbles_MS.txt <==
192.00000000000000000000	 0.62497678866863815017	 0.35808142859130703828	 2.49999999999999822364
432.00000000000000000000	 0.18224470060393641035	 0.09760337639464493342	 1.24999999999999933387
888.00000000000000000000	 0.01370664121818416376	 0.00810331573616458398	 0.62499999999999966693
1188.00000000000000000000	 0.00810282559922555559	 0.00411400967862864900	 0.62499999999999966693
1716.00000000000000000000	 0.00263670240448360708	 0.00111135869702269911	 0.31249999999999983347
1860.00000000000000000000	 0.00248622144941050126	 0.00083894098292379383	 0.31249999999999983347
4644.00000000000000000000	 0.00052124163366893198	 0.00021393481117430794	 0.15624999999999991673
5340.00000000000000000000	 0.00031029607893621704	 0.00011341035894630309	 0.15624999999999991673
7932.00000000000000000000	 0.00018935966944622228	 0.00006399967109735573	 0.07812499999999997224
12564.00000000000000000000	 0.00006996579967202287	 0.00002568587392093290	 0.07812499999999997224


==> pictures/numericalExamples/data/trimming_KL_scordelis_with_circular_hole_p3_GR.txt <==
147.00000000000000000000	 50.24416052125660314687	 16.95098539968901008024
363.00000000000000000000	 15.76705547269631146889	 8.20467566712478735269
1083.00000000000000000000	 2.14379947629864053837	 1.15182628744708104307
3660.00000000000000000000	 0.29070581454172955693	 0.15141107620596550021
13200.00000000000000000000	 0.06335308703197377322	 0.03083905953039464340
49800.00000000000000000000	 0.01541505186695493225	 0.00745546702985384457


==> pictures/numericalExamples/data/trimming_KL_scordelis_with_circular_hole_p3_MS.txt <==
147.00000000000000000000	 50.24416052125660314687	 16.95098539968901008024
363.00000000000000000000	 15.76705547269631146889	 8.20467566712478735269
579.00000000000000000000	 4.20962643051509299852	 1.79993368045279322764
1446.00000000000000000000	 1.01055197595876333772	 0.59461352572824588414
1950.00000000000000000000	 0.68837222839858946966	 0.34650600742061349324
3120.00000000000000000000	 0.42058938538465967527	 0.18955790335967293014
4146.00000000000000000000	 0.19325564258887550917	 0.10289976075971045411
5280.00000000000000000000	 0.15066769771874591322	 0.08207300309982361319
12702.00000000000000000000	 0.05640211522183292275	 0.02535219513339636091


==> pictures/numericalExamples/data/trimming_KL_scordelis_with_circular_hole_p4_GR.txt <==
192.00000000000000000000	 34.72734340668563390864	 11.87812195573295781514
432.00000000000000000000	 16.19561895198458856271	 7.98185309925782071616
1200.00000000000000000000	 1.74394983527309088700	 0.96883995027479175022
3888.00000000000000000000	 0.08961934544100519373	 0.04422520240631517413
13668.00000000000000000000	 0.00713854464939548804	 0.00308911965198728879
50748.00000000000000000000	 0.00090629314856222878	 0.00035503781241220944


==> pictures/numericalExamples/data/trimming_KL_scordelis_with_circular_hole_p4_MS.txt <==
192.00000000000000000000	 34.72734340668563390864	 11.87812195573295781514
432.00000000000000000000	 16.19561895198458856271	 7.98185309925782071616
480.00000000000000000000	 6.85466292624353901175	 2.17552019726775425212
1476.00000000000000000000	 0.20240494998306279850	 0.09331476816961113696
1908.00000000000000000000	 0.15235064744328910558	 0.07023281427707514513
4200.00000000000000000000	 0.04171460042631938703	 0.01617788390485409497
4512.00000000000000000000	 0.02952615923251223490	 0.00969706372217841311
5580.00000000000000000000	 0.01389370959392411710	 0.00630956116534831316
7092.00000000000000000000	 0.00837728750307869217	 0.00387448594588880391
10812.00000000000000000000	 0.00525794664937039632	 0.00207034185850036700
15048.00000000000000000000	 0.00268606254997140687	 0.00089513120054566196


==> pictures/numericalExamples/data/trimming_KL_square_sin_p3_THB_bubbles_GR.txt <==
147.00000000000000000000	 6.19303039620317363756	 3.49459862059566717107	 0.25000000000000005551
330.00000000000000000000	 1.45921351613853134133	 0.86479985490348099120	 0.12500000000000000000
912.00000000000000000000	 0.33622890034890118294	 0.21474356059339624880	 0.06250000000000001388
2940.00000000000000000000	 0.08210275227594576730	 0.05362859546254852144	 0.03125000000000000000
10452.00000000000000000000	 0.02039784465218968945	 0.01340423018203803704	 0.01562500000000000347


==> pictures/numericalExamples/data/trimming_KL_square_sin_p3_THB_bubbles_MS.txt <==
147.00000000000000000000	 6.19303039620317363756	 3.49459862059566717107	 0.25000000000000005551
330.00000000000000000000	 1.45921351613853134133	 0.86479985490348099120	 0.12500000000000000000
816.00000000000000000000	 0.34324347231104851419	 0.21474824115815627223	 0.06250000000000001388
2424.00000000000000000000	 0.08795960747385407619	 0.05398174479355091759	 0.03125000000000000000
6180.00000000000000000000	 0.03060170036070905195	 0.01668488570171642801	 0.01562500000000000347
9024.00000000000000000000	 0.02181886259640121450	 0.01377955421384664120	 0.01562500000000000347
21024.00000000000000000000	 0.00895557467722585439	 0.00527453624016016240	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_KL_square_sin_p4_THB_bubbles_GR.txt <==
192.00000000000000000000	 3.49810662898146240707	 1.55774070811701381700	 0.25000000000000000000
396.00000000000000000000	 0.23705696369276738067	 0.10234737765892822081	 0.12500000000000000000
1020.00000000000000000000	 0.02593403501945059156	 0.01070680592332481917	 0.06249999999999999306
3132.00000000000000000000	 0.00317697773575103138	 0.00127798756859646132	 0.03124999999999999653
10812.00000000000000000000	 0.00039881355493819997	 0.00015812480666935780	 0.01562499999999999827


==> pictures/numericalExamples/data/trimming_KL_square_sin_p4_THB_bubbles_MS.txt <==
192.00000000000000000000	 3.49810662898146240707	 1.55774070811701381700	 0.25000000000000000000
396.00000000000000000000	 0.23705696369276738067	 0.10234737765892822081	 0.12500000000000000000
1020.00000000000000000000	 0.02593403501945059156	 0.01070680592332481917	 0.06249999999999999306
2748.00000000000000000000	 0.00700664370423405378	 0.00223634652745520295	 0.03124999999999999653
3132.00000000000000000000	 0.00317697773575103138	 0.00127798756859646132	 0.03124999999999999653
6468.00000000000000000000	 0.00140287978958119871	 0.00043665736796341290	 0.01562499999999999827
10236.00000000000000000000	 0.00059074254670077623	 0.00018666787834084085	 0.01562499999999999827


==> pictures/numericalExamples/data/trimming_KL_square_sin_p5_THB_bubbles_GR.txt <==
243.00000000000000000000	 0.42075241772412919072	 0.25993507191359305208	 0.25000000000000000000
468.00000000000000000000	 0.05032829543609329548	 0.02537840792209527727	 0.12499999999999998612
1134.00000000000000000000	 0.00236873357455078936	 0.00134101632229579747	 0.06250000000000000000
3330.00000000000000000000	 0.00014299094452329219	 0.00008181052943616371	 0.03124999999999999306


==> pictures/numericalExamples/data/trimming_by_hand_bilaplace_hier_sin_eps_1e5_p3_THB_bubbles.txt <==
49.00000000000000000000	 0.31609087140167008156	 0.09878268689795305368	 0.25000000000000005551
79.00000000000000000000	 0.06969837368722486826	 0.03331775598697295920	 0.12500000000000000000
148.00000000000000000000	 0.02497709622854937112	 0.01084929187687502621	 0.06250000000000001388
296.00000000000000000000	 0.00977318951809112366	 0.00457207868562491560	 0.03125000000000000000
523.00000000000000000000	 0.00496370002613459593	 0.00250518390076968868	 0.03125000000000000000
670.00000000000000000000	 0.00359057987086335885	 0.00184670804844727860	 0.01562500000000000347
1290.00000000000000000000	 0.00164682830250178851	 0.00084644574221439154	 0.01562500000000000347
1859.00000000000000000000	 0.00109263215601069358	 0.00059857464522789059	 0.01562500000000000347
3323.00000000000000000000	 0.00061841388204657895	 0.00033473251093371474	 0.00781250000000000000
5537.00000000000000000000	 0.00031641546493143966	 0.00017862809324194928	 0.00781250000000000000
8659.00000000000000000000	 0.00021716771214486626	 0.00012241394957565512	 0.00390625000000000000


==> pictures/numericalExamples/data/trimming_by_hand_bilaplace_hier_sin_eps_1e5_p4_THB_bubbles.txt <==
64.00000000000000000000	 0.11632145403469913714	 0.03907182742745596987	 0.25000000000000000000
96.00000000000000000000	 0.01008720523794385052	 0.00322033176409365022	 0.12500000000000000000
224.00000000000000000000	 0.00104464011529936240	 0.00038810886281702488	 0.06249999999999999306
434.00000000000000000000	 0.00040495660799054830	 0.00011422386992998840	 0.03124999999999999653
614.00000000000000000000	 0.00013206218244686595	 0.00004763436057367718	 0.03124999999999999653
1002.00000000000000000000	 0.00006329465725940846	 0.00002046983510529232	 0.01562499999999999827
1484.00000000000000000000	 0.00002904840816946976	 0.00000916374771044220	 0.01562499999999999827
2040.00000000000000000000	 0.00001622261146310930	 0.00000582228552354597	 0.01562499999999999827
3292.00000000000000000000	 0.00000808030110095245	 0.00000285140994114624	 0.00781250000000000000
4560.00000000000000000000	 0.00000436866310794570	 0.00000146217356500398	 0.00781250000000000000
6384.00000000000000000000	 0.00000220686052528054	 0.00000080896932383025	 0.00781250000000000000
9716.00000000000000000000	 0.00000134535454268122	 0.00000048955383337208	 0.00390625000000000000


==> pictures/numericalExamples/data/trimming_by_hand_bilaplace_hier_sin_eps_1e5_p5_THB_bubbles.txt <==
81.00000000000000000000	 0.05292052626805914678	 0.01397450529098491837	 0.25000000000000000000
115.00000000000000000000	 0.00423193031113606837	 0.00076952392701604578	 0.12499999999999998612
272.00000000000000000000	 0.00007586373343223984	 0.00003011089229426774	 0.06250000000000000000
404.00000000000000000000	 0.00005512977498556497	 0.00001035653564099509	 0.03124999999999999306
754.00000000000000000000	 0.00000381544223827504	 0.00000193393049380279	 0.03124999999999999306
762.00000000000000000000	 0.00000377109357350057	 0.00000185585655609322	 0.03124999999999999306
1068.00000000000000000000	 0.00000234163188055975	 0.00000079807220612643	 0.01562499999999999827
1548.00000000000000000000	 0.00000088961776726281	 0.00000029044134339023	 0.01562499999999999827
2018.00000000000000000000	 0.00000039967424176382	 0.00000013655600765710	 0.01562499999999999827
2133.00000000000000000000	 0.00000031269540431901	 0.00000012453660736555	 0.01562499999999999827
3246.00000000000000000000	 0.00000015480824012370	 0.00000006447679761574	 0.00781249999999999913
4549.00000000000000000000	 0.00000007391668890325	 0.00000002952032433530	 0.00781249999999999913
5998.00000000000000000000	 0.00000003294268684721	 0.00000001322224066237	 0.00781249999999999913
7308.00000000000000000000	 0.00000001874069013506	 0.00000000832558662780	 0.00781249999999999913
9819.00000000000000000000	 0.00000001196673284131	 0.00000000553902907341	 0.00390624999999999957


==> pictures/numericalExamples/data/trimming_by_hand_debug_p2_GR.txt <==
4.00000000000000	 0.13905334620147	 0.11166546957610	 0.43588989435407
6.00000000000000	 0.04558709897217	 0.03896985337042	 0.21794494717703
10.00000000000000	 0.01126255198550	 0.00991707544202	 0.10897247358852
18.00000000000000	 0.00274791674166	 0.00240993198848	 0.05448623679426
34.00000000000000	 0.00068032791297	 0.00059190618505	 0.02724311839713
66.00000000000000	 0.00016958771974	 0.00014670674082	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_debug_p3_GR.txt <==
5.00000000000000	 0.05292375008451	 0.04169365002630	 0.43588989435407
7.00000000000000	 0.00742824513764	 0.00637134117514	 0.21794494717703
11.00000000000000	 0.00094782288707	 0.00080200726817	 0.10897247358852
19.00000000000000	 0.00012683864784	 0.00010733415562	 0.05448623679426
35.00000000000000	 0.00001660259545	 0.00001413188892	 0.02724311839713
67.00000000000000	 0.00000212808227	 0.00000181883493	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_debug_p4_GR.txt <==
6.00000000000000	 0.01322406009403	 0.01043251461543	 0.43588989435407
8.00000000000000	 0.00099873482894	 0.00077047491327	 0.21794494717703
12.00000000000000	 0.00008013120537	 0.00006596856262	 0.10897247358852
20.00000000000000	 0.00000555867727	 0.00000472841947	 0.05448623679426
36.00000000000000	 0.00000036410372	 0.00000031260176	 0.02724311839713
68.00000000000000	 0.00000002327615	 0.00000002003722	 0.01362155919856


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p1_GR.txt <==
5.00000000000000	 0.24624990258271	 2.08872192033251	 0.25000000000000
9.00000000000000	 0.11425820501224	 0.51652847109430	 0.12500000000000
17.00000000000000	 0.05978409081733	 0.17561938780213	 0.06250000000000
33.00000000000000	 0.03023843931901	 0.06230368794027	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p1_GR_noScaling.txt <==
5.00000000000000	 0.24624990258271	 0.16410121180769	 0.25000000000000
9.00000000000000	 0.11425820501224	 0.10299410012164	 0.12500000000000
17.00000000000000	 0.05978409081733	 0.05493211144222	 0.06250000000000
33.00000000000000	 0.03023843931901	 0.02792736124609	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p2_GR.txt <==
6.00000000000000	 0.07029479227294	 0.31874332414851	 0.25000000000000
10.00000000000000	 0.01679288086702	 0.07588196185945	 0.12500000000000
18.00000000000000	 0.00410143088845	 0.01726791514974	 0.06250000000000
34.00000000000000	 0.00101756666449	 0.00412223098456	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p2_GR_noScaling.txt <==
6.00000000000000	 0.07029479227294	 0.05324218770066	 0.25000000000000
10.00000000000000	 0.01679288086702	 0.01398889980816	 0.12500000000000
18.00000000000000	 0.00410143088845	 0.00345548265671	 0.06250000000000
34.00000000000000	 0.00101756666449	 0.00085912179281	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p3_GR.txt <==
7.00000000000000	 0.01724128671340	 0.03868085214047	 0.25000000000000
11.00000000000000	 0.00196746528331	 0.00712224528425	 0.12500000000000
19.00000000000000	 0.00025273659230	 0.00096141905143	 0.06250000000000
35.00000000000000	 0.00003307509175	 0.00013722915531	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p3_GR_noScaling.txt <==
7.00000000000000	 0.01724128671340	 0.00868379183770	 0.25000000000000
11.00000000000000	 0.00196746528331	 0.00134742179264	 0.12500000000000
19.00000000000000	 0.00025273659230	 0.00018658212137	 0.06250000000000
35.00000000000000	 0.00003307509175	 0.00002497830484	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p4_GR.txt <==
8.00000000000000	 0.00446812583052	 0.00841635599654	 0.25000000000000
12.00000000000000	 0.00022202852482	 0.00052701665191	 0.12500000000000
20.00000000000000	 0.00001493645890	 0.00011071690127	 0.06250000000000
36.00000000000000	 0.00000098472958	 0.00012765659552	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p4_GR_noScaling.txt <==
8.00000000000000	 0.00446812583052	 0.00132970447624	 0.25000000000000
12.00000000000000	 0.00022202852482	 0.00015297528793	 0.12500000000000
20.00000000000000	 0.00001493645890	 0.00001174227917	 0.06250000000000
36.00000000000000	 0.00000098472958	 0.00000079985756	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p5_GR.txt <==
9.00000000000000	 0.00083098309652	 0.00045764191327	 0.25000000000000
13.00000000000000	 0.00002333899708	 0.00020438309568	 0.12500000000000
21.00000000000000	 0.00000074374188	 0.00020850978202	 0.06250000000000
37.00000000000000	 0.00000002374678	 0.00020312368363	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e11_p5_GR_noScaling.txt <==
9.00000000000000	 0.00083098309652	 0.00024184856812	 0.25000000000000
13.00000000000000	 0.00002333899708	 0.00001519680719	 0.12500000000000
21.00000000000000	 0.00000074374188	 0.00000052633944	 0.06250000000000
37.00000000000000	 0.00000002374678	 0.00000001717574	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p1_GR.txt <==
5.00000000000000	 0.26368480947609	 2.08688152269293	 0.25000000000000
9.00000000000000	 0.11668998896462	 0.51552393025369	 0.12500000000000
17.00000000000000	 0.06034917460490	 0.17507237856509	 0.06250000000000
33.00000000000000	 0.03039008783263	 0.06205408493207	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p1_GR_noScaling.txt <==
5.00000000000000	 0.26368480947609	 0.17679749137213	 0.25000000000000
9.00000000000000	 0.11668998896462	 0.10422543737164	 0.12500000000000
17.00000000000000	 0.06034917460490	 0.05518305598724	 0.06250000000000
33.00000000000000	 0.03039008783263	 0.02798228507626	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p2_GR.txt <==
6.00000000000000	 0.07135493076593	 0.31244410708283	 0.25000000000000
10.00000000000000	 0.01701358838387	 0.07388132671583	 0.12500000000000
18.00000000000000	 0.00414553766020	 0.01665255305271	 0.06250000000000
34.00000000000000	 0.00102735502571	 0.00390678776481	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p2_GR_noScaling.txt <==
6.00000000000000	 0.07135493076593	 0.05408914487589	 0.25000000000000
10.00000000000000	 0.01701358838387	 0.01417034609002	 0.12500000000000
18.00000000000000	 0.00414553766020	 0.00349327741522	 0.06250000000000
34.00000000000000	 0.00102735502571	 0.00086753641724	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p3_GR.txt <==
7.00000000000000	 0.01731267553160	 0.03882146356610	 0.25000000000000
11.00000000000000	 0.00198420470981	 0.00712725060104	 0.12500000000000
19.00000000000000	 0.00025485335329	 0.00094681295228	 0.06250000000000
35.00000000000000	 0.00003334097905	 0.00012241815464	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p3_GR_noScaling.txt <==
7.00000000000000	 0.01731267553160	 0.00877693972729	 0.25000000000000
11.00000000000000	 0.00198420470981	 0.00136729011931	 0.12500000000000
19.00000000000000	 0.00025485335329	 0.00018915197583	 0.06250000000000
35.00000000000000	 0.00003334097905	 0.00002530900543	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p4_GR.txt <==
8.00000000000000	 0.00448184354788	 0.00837637990692	 0.25000000000000
12.00000000000000	 0.00022326388647	 0.00052166585844	 0.12500000000000
20.00000000000000	 0.00001496915307	 0.00002626614176	 0.06250000000000
36.00000000000000	 0.00000098592352	 0.00000140382027	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p4_GR_noScaling.txt <==
8.00000000000000	 0.00448184354788	 0.00135315550447	 0.25000000000000
12.00000000000000	 0.00022326388647	 0.00015376443917	 0.12500000000000
20.00000000000000	 0.00001496915307	 0.00001176947427	 0.06250000000000
36.00000000000000	 0.00000098592352	 0.00000080107689	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p5_GR.txt <==
9.00000000000000	 0.00083195257803	 0.00042124239915	 0.25000000000000
13.00000000000000	 0.00002337625903	 0.00003164326619	 0.12500000000000
21.00000000000000	 0.00000074503469	 0.00000120985472	 0.06250000000000
37.00000000000000	 0.00000002378821	 0.00000003904297	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e3_p5_GR_noScaling.txt <==
9.00000000000000	 0.00083195257803	 0.00024218502485	 0.25000000000000
13.00000000000000	 0.00002337625903	 0.00001521792765	 0.12500000000000
21.00000000000000	 0.00000074503469	 0.00000052713317	 0.06250000000000
37.00000000000000	 0.00000002378821	 0.00000001718748	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p1_GR.txt <==
3.00000000000000	 1.02175479965744	 0.55861585156058	 0.50000000000000
5.00000000000000	 0.24805686441286	 0.16541678999362	 0.25000000000000
9.00000000000000	 0.11450653025928	 0.10311834810057	 0.12500000000000
17.00000000000000	 0.05984204118115	 0.05495741427883	 0.06250000000000
33.00000000000000	 0.03025413837366	 0.02793290735560	 0.03125000000000
65.00000000000000	 0.01516885253268	 0.01402369558564	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p2_GR.txt <==
4.00000000000000	 0.44470607357730	 0.26221006264828	 0.50000000000000
6.00000000000000	 0.07040370538629	 0.05333086699512	 0.25000000000000
10.00000000000000	 0.01681575136160	 0.01400812168771	 0.12500000000000
18.00000000000000	 0.00410604530738	 0.00345954856156	 0.06250000000000
34.00000000000000	 0.00101860423625	 0.00086004973127	 0.03125000000000
66.00000000000000	 0.00025403411870	 0.00021464887622	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p3_GR.txt <==
5.00000000000000	 0.13968299105053	 0.05004035276538	 0.50000000000000
7.00000000000000	 0.01724839500543	 0.00869306699911	 0.25000000000000
11.00000000000000	 0.00196912487680	 0.00134940221122	 0.12500000000000
19.00000000000000	 0.00025294536962	 0.00018684041093	 0.06250000000000
35.00000000000000	 0.00003310084447	 0.00002501196703	 0.03125000000000
67.00000000000000	 0.00000426252531	 0.00000324508550	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p4_GR.txt <==
6.00000000000000	 0.03395111305376	 0.00669798478007	 0.50000000000000
8.00000000000000	 0.00446948924859	 0.00133208358442	 0.25000000000000
12.00000000000000	 0.00022215032231	 0.00015305556049	 0.12500000000000
20.00000000000000	 0.00001493956257	 0.00001174497741	 0.06250000000000
36.00000000000000	 0.00000098483278	 0.00000079996982	 0.03125000000000
68.00000000000000	 0.00000006333721	 0.00000005200004	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e4_p5_GR.txt <==
7.00000000000000	 0.00485831976586	 0.00123789136511	 0.50000000000000
9.00000000000000	 0.00083108120158	 0.00024188044314	 0.25000000000000
13.00000000000000	 0.00002334282746	 0.00001519900080	 0.12500000000000
21.00000000000000	 0.00000074387842	 0.00000052642904	 0.06250000000000
37.00000000000000	 0.00000002375137	 0.00000001716693	 0.03125000000000
69.00000000000000	 0.00000000075244	 0.00000000054703	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p1_GR.txt <==
5.00000000000000	 0.24643127912525	 2.08870360063827	 0.25000000000000
9.00000000000000	 0.11428309046321	 0.51651845666624	 0.12500000000000
17.00000000000000	 0.05978990080632	 0.17561383266635	 0.06250000000000
33.00000000000000	 0.03024001505897	 0.06230063588285	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p1_GR_noScaling.txt <==
5.00000000000000	 0.24643127912525	 0.16423326462270	 0.25000000000000
9.00000000000000	 0.11428309046321	 0.10300653616454	 0.12500000000000
17.00000000000000	 0.05978990080632	 0.05493464384189	 0.06250000000000
33.00000000000000	 0.03024001505897	 0.02792791650760	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p2_GR.txt <==
6.00000000000000	 0.07030571335952	 0.31867708197801	 0.25000000000000
10.00000000000000	 0.01679517619762	 0.07585561806016	 0.12500000000000
18.00000000000000	 0.00410189446959	 0.01725218445661	 0.06250000000000
34.00000000000000	 0.00101767104754	 0.00410721529245	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p2_GR_noScaling.txt <==
6.00000000000000	 0.07030571335952	 0.05325109634399	 0.25000000000000
10.00000000000000	 0.01679517619762	 0.01399083300622	 0.12500000000000
18.00000000000000	 0.00410189446959	 0.00345589219227	 0.06250000000000
34.00000000000000	 0.00101767104754	 0.00085921548633	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p3_GR.txt <==
7.00000000000000	 0.01724199724709	 0.03866902395374	 0.25000000000000
11.00000000000000	 0.00196763110323	 0.00711165660053	 0.12500000000000
19.00000000000000	 0.00025275744172	 0.00095399003353	 0.06250000000000
35.00000000000000	 0.00003307765866	 0.00012533996797	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p3_GR_noScaling.txt <==
7.00000000000000	 0.01724199724709	 0.00868471895807	 0.25000000000000
11.00000000000000	 0.00196763110323	 0.00134761976341	 0.12500000000000
19.00000000000000	 0.00025275744172	 0.00018660796020	 0.06250000000000
35.00000000000000	 0.00003307765866	 0.00002498167488	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p4_GR.txt <==
8.00000000000000	 0.00446826208719	 0.00842608158493	 0.25000000000000
12.00000000000000	 0.00022204068672	 0.00052819647277	 0.12500000000000
20.00000000000000	 0.00001493676762	 0.00002651816972	 0.06250000000000
36.00000000000000	 0.00000098473974	 0.00000140160105	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p4_GR_noScaling.txt <==
8.00000000000000	 0.00446826208719	 0.00132994271085	 0.25000000000000
12.00000000000000	 0.00022204068672	 0.00015298332600	 0.12500000000000
20.00000000000000	 0.00001493676762	 0.00001174254850	 0.06250000000000
36.00000000000000	 0.00000098473974	 0.00000079986858	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p5_GR.txt <==
9.00000000000000	 0.00083099291878	 0.00040884728703	 0.25000000000000
13.00000000000000	 0.00002333938118	 0.00003260140478	 0.12500000000000
21.00000000000000	 0.00000074375561	 0.00000131276597	 0.06250000000000
37.00000000000000	 0.00000002374722	 0.00000004652216	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e5_p5_GR_noScaling.txt <==
9.00000000000000	 0.00083099291878	 0.00024185173786	 0.25000000000000
13.00000000000000	 0.00002333938118	 0.00001519702737	 0.12500000000000
21.00000000000000	 0.00000074375561	 0.00000052634814	 0.06250000000000
37.00000000000000	 0.00000002374722	 0.00000001716405	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p1_GR.txt <==
5.00000000000000	 0.24625171692263	 2.08872165068994	 0.25000000000000
9.00000000000000	 0.11425845390052	 0.51652834978074	 0.12500000000000
17.00000000000000	 0.05978414892798	 0.17561932519001	 0.06250000000000
33.00000000000000	 0.03023845508132	 0.06230365496337	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p1_GR_noScaling.txt <==
5.00000000000000	 0.24625171692263	 0.16410253275402	 0.25000000000000
9.00000000000000	 0.11425845390052	 0.10299422448215	 0.12500000000000
17.00000000000000	 0.05978414892798	 0.05493213676604	 0.06250000000000
33.00000000000000	 0.03023845508132	 0.02792736679888	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p2_GR.txt <==
6.00000000000000	 0.07029490150584	 0.31873922358141	 0.25000000000000
10.00000000000000	 0.01679290382720	 0.07587527710281	 0.12500000000000
18.00000000000000	 0.00410143552617	 0.01725817159250	 0.06250000000000
34.00000000000000	 0.00101756770891	 0.00410922622570	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p2_GR_noScaling.txt <==
6.00000000000000	 0.07029490150584	 0.05324227682316	 0.25000000000000
10.00000000000000	 0.01679290382720	 0.01398891915037	 0.12500000000000
18.00000000000000	 0.00410143552617	 0.00345548675491	 0.06250000000000
34.00000000000000	 0.00101756770891	 0.00085912273065	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p3_GR.txt <==
7.00000000000000	 0.01724129381771	 0.03866751037945	 0.25000000000000
11.00000000000000	 0.00196746694119	 0.00711148763683	 0.12500000000000
19.00000000000000	 0.00025273680074	 0.00095405312370	 0.06250000000000
35.00000000000000	 0.00003307511741	 0.00012536288511	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p3_GR_noScaling.txt <==
7.00000000000000	 0.01724129381771	 0.00868380110755	 0.25000000000000
11.00000000000000	 0.00196746694119	 0.00134742377207	 0.12500000000000
19.00000000000000	 0.00025273680074	 0.00018658237974	 0.06250000000000
35.00000000000000	 0.00003307511741	 0.00002497833853	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p4_GR.txt <==
8.00000000000000	 0.00446812719286	 0.00842653713395	 0.25000000000000
12.00000000000000	 0.00022202864641	 0.00052825193093	 0.12500000000000
20.00000000000000	 0.00001493646199	 0.00002651987717	 0.06250000000000
36.00000000000000	 0.00000098472967	 0.00000140249410	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p4_GR_noScaling.txt <==
8.00000000000000	 0.00446812719286	 0.00132970685871	 0.25000000000000
12.00000000000000	 0.00022202864641	 0.00015297536831	 0.12500000000000
20.00000000000000	 0.00001493646199	 0.00001174228186	 0.06250000000000
36.00000000000000	 0.00000098472967	 0.00000079985757	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p5_GR.txt <==
9.00000000000000	 0.00083098319474	 0.00040872163309	 0.25000000000000
13.00000000000000	 0.00002333900093	 0.00003260973989	 0.12500000000000
21.00000000000000	 0.00000074374202	 0.00000131228547	 0.06250000000000
37.00000000000000	 0.00000002374676	 0.00000004975843	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e7_p5_GR_noScaling.txt <==
9.00000000000000	 0.00083098319474	 0.00024184859979	 0.25000000000000
13.00000000000000	 0.00002333900093	 0.00001519680938	 0.12500000000000
21.00000000000000	 0.00000074374202	 0.00000052633912	 0.06250000000000
37.00000000000000	 0.00000002374676	 0.00000001716373	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p1_GR.txt <==
5.00000000000000	 0.24624992054655	 2.08872189484229	 0.25000000000000
9.00000000000000	 0.11425820747649	 0.51652851651539	 0.12500000000000
17.00000000000000	 0.05978409139269	 0.17561943121242	 0.06250000000000
33.00000000000000	 0.03023843947507	 0.06230372034122	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p1_GR_noScaling.txt <==
5.00000000000000	 0.24624992054655	 0.16410122488642	 0.25000000000000
9.00000000000000	 0.11425820747649	 0.10299410135293	 0.12500000000000
17.00000000000000	 0.05978409139269	 0.05493211169295	 0.06250000000000
33.00000000000000	 0.03023843947507	 0.02792736130106	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p2_GR.txt <==
6.00000000000000	 0.07029479335446	 0.31873995275138	 0.25000000000000
10.00000000000000	 0.01679288109435	 0.07587557876909	 0.12500000000000
18.00000000000000	 0.00410143093437	 0.01725834338254	 0.06250000000000
34.00000000000000	 0.00101756667484	 0.00410937785799	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p2_GR_noScaling.txt <==
6.00000000000000	 0.07029479335446	 0.05324218858306	 0.25000000000000
10.00000000000000	 0.01679288109435	 0.01398889999967	 0.12500000000000
18.00000000000000	 0.00410143093437	 0.00345548269729	 0.06250000000000
34.00000000000000	 0.00101756667484	 0.00085912180210	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p3_GR.txt <==
7.00000000000000	 0.01724128678374	 0.03866741530822	 0.25000000000000
11.00000000000000	 0.00196746529972	 0.00711139050950	 0.12500000000000
19.00000000000000	 0.00025273659437	 0.00095395965262	 0.06250000000000
35.00000000000000	 0.00003307509200	 0.00012526816363	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p3_GR_noScaling.txt <==
7.00000000000000	 0.01724128678374	 0.00868379192948	 0.25000000000000
11.00000000000000	 0.00196746529972	 0.00134742181223	 0.12500000000000
19.00000000000000	 0.00025273659437	 0.00018658212393	 0.06250000000000
35.00000000000000	 0.00003307509200	 0.00002497830517	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p4_GR.txt <==
8.00000000000000	 0.00446812584401	 0.00842659165884	 0.25000000000000
12.00000000000000	 0.00022202852603	 0.00052830766195	 0.12500000000000
20.00000000000000	 0.00001493645893	 0.00002661484849	 0.06250000000000
36.00000000000000	 0.00000098472957	 0.00000170413387	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p4_GR_noScaling.txt <==
8.00000000000000	 0.00446812584401	 0.00132970449983	 0.25000000000000
12.00000000000000	 0.00022202852603	 0.00015297528872	 0.12500000000000
20.00000000000000	 0.00001493645893	 0.00001174227919	 0.06250000000000
36.00000000000000	 0.00000098472957	 0.00000079985746	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p5_GR.txt <==
9.00000000000000	 0.00083098309749	 0.00040879228965	 0.25000000000000
13.00000000000000	 0.00002333899712	 0.00003248340281	 0.12500000000000
21.00000000000000	 0.00000074374188	 0.00000158794362	 0.06250000000000
37.00000000000000	 0.00000002374676	 0.00000111773542	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_eps_1e9_p5_GR_noScaling.txt <==
9.00000000000000	 0.00083098309749	 0.00024184856843	 0.25000000000000
13.00000000000000	 0.00002333899712	 0.00001519680720	 0.12500000000000
21.00000000000000	 0.00000074374188	 0.00000052633903	 0.06250000000000
37.00000000000000	 0.00000002374676	 0.00000001716376	 0.03125000000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e10_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223230331	 0.00000018357971	 0.25000000000000
9.00000000000000	 0.00287185057351	 0.00000010496840	 0.12500000000000
17.00000000000000	 0.00149615938791	 0.00000005489199	 0.06250000000000
33.00000000000000	 0.00075513943453	 0.00000002783216	 0.03125000000000
65.00000000000000	 0.00037846626708	 0.00000001396905	 0.01562500000000
129.00000000000000	 0.00018934700738	 0.00000000699130	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e10_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304001519	 0.00000008342894	 0.25000000000000
10.00000000000000	 0.00049554575810	 0.00000002172106	 0.12500000000000
18.00000000000000	 0.00012142192601	 0.00000000545181	 0.06250000000000
34.00000000000000	 0.00003007447013	 0.00000000136935	 0.03125000000000
66.00000000000000	 0.00000749646163	 0.00000000034372	 0.01562500000000
130.00000000000000	 0.00000187257797	 0.00000000008615	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e10_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373424686	 0.00000002068393	 0.25000000000000
11.00000000000000	 0.00005713730140	 0.00000000266779	 0.12500000000000
19.00000000000000	 0.00000771594609	 0.00000000035554	 0.06250000000000
35.00000000000000	 0.00000102189587	 0.00000000004648	 0.03125000000000
67.00000000000000	 0.00000013197161	 0.00000000000596	 0.01562500000000
131.00000000000000	 0.00000001678015	 0.00000000000076	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e10_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360648512	 0.00000000342056	 0.25000000000000
12.00000000000000	 0.00000627162035	 0.00000000025984	 0.12500000000000
20.00000000000000	 0.00000044950856	 0.00000000001811	 0.06250000000000
36.00000000000000	 0.00000002992513	 0.00000000000123	 0.03125000000000
68.00000000000000	 0.00000000192739	 0.00000000000029	 0.01562500000000
132.00000000000000	 0.00000000012224	 0.00000000000025	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e10_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368671	 0.00000000073651	 0.25000000000000
13.00000000000000	 0.00000065033507	 0.00000000002552	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000085	 0.06250000000000
37.00000000000000	 0.00000000068328	 0.00000000000010	 0.03125000000000
69.00000000000000	 0.00000000002166	 0.00000000000010	 0.01562500000000
133.00000000000000	 0.00000000000069	 0.00000000000010	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e11_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223230003	 0.00000005805300	 0.25000000000000
9.00000000000000	 0.00287185057178	 0.00000003319392	 0.12500000000000
17.00000000000000	 0.00149615938701	 0.00000001735837	 0.06250000000000
33.00000000000000	 0.00075513943407	 0.00000000880130	 0.03125000000000
65.00000000000000	 0.00037846626685	 0.00000000441740	 0.01562500000000
129.00000000000000	 0.00018934700727	 0.00000000221084	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e11_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304001358	 0.00000002638253	 0.25000000000000
10.00000000000000	 0.00049554575768	 0.00000000686878	 0.12500000000000
18.00000000000000	 0.00012142192590	 0.00000000172401	 0.06250000000000
34.00000000000000	 0.00003007447010	 0.00000000043302	 0.03125000000000
66.00000000000000	 0.00000749646162	 0.00000000010870	 0.01562500000000
130.00000000000000	 0.00000187257797	 0.00000000002725	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e11_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373424644	 0.00000000654084	 0.25000000000000
11.00000000000000	 0.00005713730135	 0.00000000084363	 0.12500000000000
19.00000000000000	 0.00000771594608	 0.00000000011243	 0.06250000000000
35.00000000000000	 0.00000102189587	 0.00000000001470	 0.03125000000000
67.00000000000000	 0.00000013197161	 0.00000000000192	 0.01562500000000
131.00000000000000	 0.00000001678015	 0.00000000000042	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e11_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360648505	 0.00000000108167	 0.25000000000000
12.00000000000000	 0.00000627162035	 0.00000000008218	 0.12500000000000
20.00000000000000	 0.00000044950856	 0.00000000000589	 0.06250000000000
36.00000000000000	 0.00000002992513	 0.00000000000158	 0.03125000000000
68.00000000000000	 0.00000000192739	 0.00000000000150	 0.01562500000000
132.00000000000000	 0.00000000012225	 0.00000000000152	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e11_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368670	 0.00000000023290	 0.25000000000000
13.00000000000000	 0.00000065033507	 0.00000000000812	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000077	 0.06250000000000
37.00000000000000	 0.00000000068328	 0.00000000000049	 0.03125000000000
69.00000000000000	 0.00000000002166	 0.00000000000061	 0.01562500000000
133.00000000000000	 0.00000000000093	 0.00000000000063	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e12_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223229970	 0.00000001835777	 0.25000000000000
9.00000000000000	 0.00287185057161	 0.00000001049672	 0.12500000000000
17.00000000000000	 0.00149615938692	 0.00000000548914	 0.06250000000000
33.00000000000000	 0.00075513943402	 0.00000000278318	 0.03125000000000
65.00000000000000	 0.00037846626683	 0.00000000139689	 0.01562500000000
129.00000000000000	 0.00018934700725	 0.00000000069912	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e12_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304001342	 0.00000000834257	 0.25000000000000
10.00000000000000	 0.00049554575763	 0.00000000217199	 0.12500000000000
18.00000000000000	 0.00012142192589	 0.00000000054515	 0.06250000000000
34.00000000000000	 0.00003007447010	 0.00000000013693	 0.03125000000000
66.00000000000000	 0.00000749646162	 0.00000000003442	 0.01562500000000
130.00000000000000	 0.00000187257797	 0.00000000000877	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e12_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373424640	 0.00000000206833	 0.25000000000000
11.00000000000000	 0.00005713730134	 0.00000000026678	 0.12500000000000
19.00000000000000	 0.00000771594608	 0.00000000003558	 0.06250000000000
35.00000000000000	 0.00000102189587	 0.00000000000483	 0.03125000000000
67.00000000000000	 0.00000013197161	 0.00000000000132	 0.01562500000000
131.00000000000000	 0.00000001678015	 0.00000000000102	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e12_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360648504	 0.00000000034205	 0.25000000000000
12.00000000000000	 0.00000627162035	 0.00000000002610	 0.12500000000000
20.00000000000000	 0.00000044950856	 0.00000000000338	 0.06250000000000
36.00000000000000	 0.00000002992514	 0.00000000000357	 0.03125000000000
68.00000000000000	 0.00000000192739	 0.00000000000292	 0.01562500000000
132.00000000000000	 0.00000000012227	 0.00000000000282	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e12_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368670	 0.00000000007371	 0.25000000000000
13.00000000000000	 0.00000065033507	 0.00000000000420	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000342	 0.06250000000000
37.00000000000000	 0.00000000068329	 0.00000000000302	 0.03125000000000
69.00000000000000	 0.00000000002185	 0.00000000000293	 0.01562500000000
133.00000000000000	 0.00000000000316	 0.00000000000309	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e13_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223229967	 0.00000000580620	 0.25000000000000
9.00000000000000	 0.00287185057159	 0.00000000331991	 0.12500000000000
17.00000000000000	 0.00149615938691	 0.00000000173611	 0.06250000000000
33.00000000000000	 0.00075513943402	 0.00000000088027	 0.03125000000000
65.00000000000000	 0.00037846626682	 0.00000000044182	 0.01562500000000
129.00000000000000	 0.00018934700725	 0.00000000022113	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e13_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304001340	 0.00000000263855	 0.25000000000000
10.00000000000000	 0.00049554575763	 0.00000000068696	 0.12500000000000
18.00000000000000	 0.00012142192589	 0.00000000017253	 0.06250000000000
34.00000000000000	 0.00003007447010	 0.00000000004349	 0.03125000000000
66.00000000000000	 0.00000749646162	 0.00000000001122	 0.01562500000000
130.00000000000000	 0.00000187257797	 0.00000000000495	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e13_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373424639	 0.00000000065390	 0.25000000000000
11.00000000000000	 0.00005713730134	 0.00000000008444	 0.12500000000000
19.00000000000000	 0.00000771594608	 0.00000000001251	 0.06250000000000
35.00000000000000	 0.00000102189587	 0.00000000000616	 0.03125000000000
67.00000000000000	 0.00000013197161	 0.00000000000525	 0.01562500000000
131.00000000000000	 0.00000001678015	 0.00000000000501	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e13_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360648504	 0.00000000010938	 0.25000000000000
12.00000000000000	 0.00000627162035	 0.00000000001224	 0.12500000000000
20.00000000000000	 0.00000044950856	 0.00000000000511	 0.06250000000000
36.00000000000000	 0.00000002992514	 0.00000000000725	 0.03125000000000
68.00000000000000	 0.00000000192740	 0.00000000000675	 0.01562500000000
132.00000000000000	 0.00000000012241	 0.00000000000651	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e13_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368670	 0.00000000002357	 0.25000000000000
13.00000000000000	 0.00000065033507	 0.00000000000287	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000195	 0.06250000000000
37.00000000000000	 0.00000000068330	 0.00000000000429	 0.03125000000000
69.00000000000000	 0.00000000002186	 0.00000000000296	 0.01562500000000
133.00000000000000	 0.00000000000316	 0.00000000000309	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e8_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223266356	 0.00000183579708	 0.25000000000000
9.00000000000000	 0.00287185076343	 0.00000104968397	 0.12500000000000
17.00000000000000	 0.00149615948761	 0.00000054891994	 0.06250000000000
33.00000000000000	 0.00075513948531	 0.00000027832158	 0.03125000000000
65.00000000000000	 0.00037846629260	 0.00000013969050	 0.01562500000000
129.00000000000000	 0.00018934702016	 0.00000006991304	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e8_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304019267	 0.00000083428937	 0.25000000000000
10.00000000000000	 0.00049554580524	 0.00000021721058	 0.12500000000000
18.00000000000000	 0.00012142193813	 0.00000005451814	 0.06250000000000
34.00000000000000	 0.00003007447321	 0.00000001369346	 0.03125000000000
66.00000000000000	 0.00000749646241	 0.00000000343721	 0.01562500000000
130.00000000000000	 0.00000187257817	 0.00000000086152	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e8_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373429356	 0.00000020683924	 0.25000000000000
11.00000000000000	 0.00005713730757	 0.00000002667790	 0.12500000000000
19.00000000000000	 0.00000771594690	 0.00000000355537	 0.06250000000000
35.00000000000000	 0.00000102189598	 0.00000000046475	 0.03125000000000
67.00000000000000	 0.00000013197163	 0.00000000005956	 0.01562500000000
131.00000000000000	 0.00000001678016	 0.00000000000754	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e8_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360649299	 0.00000003420561	 0.25000000000000
12.00000000000000	 0.00000627162088	 0.00000000259838	 0.12500000000000
20.00000000000000	 0.00000044950859	 0.00000000018105	 0.06250000000000
36.00000000000000	 0.00000002992514	 0.00000000001193	 0.03125000000000
68.00000000000000	 0.00000000192739	 0.00000000000077	 0.01562500000000
132.00000000000000	 0.00000000012224	 0.00000000000005	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e8_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368828	 0.00000000736506	 0.25000000000000
13.00000000000000	 0.00000065033512	 0.00000000025517	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000843	 0.06250000000000
37.00000000000000	 0.00000000068328	 0.00000000000027	 0.03125000000000
69.00000000000000	 0.00000000002166	 0.00000000000002	 0.01562500000000
133.00000000000000	 0.00000000000068	 0.00000000000002	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e9_p1_GR_scaling.txt <==
5.00000000000000	 0.00463223233606	 0.00000058052997	 0.25000000000000
9.00000000000000	 0.00287185059077	 0.00000033193920	 0.12500000000000
17.00000000000000	 0.00149615939698	 0.00000017358372	 0.06250000000000
33.00000000000000	 0.00075513943915	 0.00000008801301	 0.03125000000000
65.00000000000000	 0.00037846626940	 0.00000004417401	 0.01562500000000
129.00000000000000	 0.00018934700854	 0.00000002210844	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e9_p2_GR_scaling.txt <==
6.00000000000000	 0.00194304003132	 0.00000026382545	 0.25000000000000
10.00000000000000	 0.00049554576239	 0.00000006868801	 0.12500000000000
18.00000000000000	 0.00012142192711	 0.00000001724015	 0.06250000000000
34.00000000000000	 0.00003007447041	 0.00000000433025	 0.03125000000000
66.00000000000000	 0.00000749646170	 0.00000000108694	 0.01562500000000
130.00000000000000	 0.00000187257799	 0.00000000027244	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e9_p3_GR_scaling.txt <==
7.00000000000000	 0.00045373425111	 0.00000006540831	 0.25000000000000
11.00000000000000	 0.00005713730196	 0.00000000843629	 0.12500000000000
19.00000000000000	 0.00000771594616	 0.00000000112431	 0.06250000000000
35.00000000000000	 0.00000102189588	 0.00000000014697	 0.03125000000000
67.00000000000000	 0.00000013197161	 0.00000000001884	 0.01562500000000
131.00000000000000	 0.00000001678015	 0.00000000000239	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e9_p4_GR_scaling.txt <==
8.00000000000000	 0.00007360648584	 0.00000001081676	 0.25000000000000
12.00000000000000	 0.00000627162040	 0.00000000082168	 0.12500000000000
20.00000000000000	 0.00000044950856	 0.00000000005725	 0.06250000000000
36.00000000000000	 0.00000002992514	 0.00000000000377	 0.03125000000000
68.00000000000000	 0.00000000192739	 0.00000000000025	 0.01562500000000
132.00000000000000	 0.00000000012224	 0.00000000000006	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_err_trimmed_eps_1e9_p5_GR_scaling.txt <==
9.00000000000000	 0.00001716368686	 0.00000000232904	 0.25000000000000
13.00000000000000	 0.00000065033508	 0.00000000008069	 0.12500000000000
21.00000000000000	 0.00000002130055	 0.00000000000267	 0.06250000000000
37.00000000000000	 0.00000000068328	 0.00000000000009	 0.03125000000000
69.00000000000000	 0.00000000002166	 0.00000000000002	 0.01562500000000
133.00000000000000	 0.00000000000068	 0.00000000000002	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p1_THB_bubbles_GR.txt <==
25.00000000000000000000	 0.06435135444145645423	 0.04725265972786830276	 0.25000000000000005551
72.00000000000000000000	 0.03228756021274548776	 0.02412843413015512348	 0.12500000000000000000
238.00000000000000000000	 0.01622286921717726316	 0.01217657290586650343	 0.06250000000000001388
858.00000000000000000000	 0.00814623007221199590	 0.00611842483807371624	 0.03125000000000000000
3250.00000000000000000000	 0.00408631039968657996	 0.00306826009997845147	 0.01562500000000000347
12642.00000000000000000000	 0.00204783111768226797	 0.00153699889994424947	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p1_THB_bubbles_MS.txt <==
25.00000000000000000000	 0.06435135444145645423	 0.04725265972786830276	 0.25000000000000005551
67.00000000000000000000	 0.03241799793422759507	 0.02415599240571941059	 0.12500000000000000000
177.00000000000000000000	 0.01786200759862277901	 0.01308213568852663669	 0.06250000000000001388
426.00000000000000000000	 0.01131428706090178288	 0.00845298032422673803	 0.03125000000000000000
748.00000000000000000000	 0.00813537551085176218	 0.00612954275277932583	 0.01562500000000000347
1755.00000000000000000000	 0.00532126246303542966	 0.00399116921617660280	 0.01562500000000000347
2802.00000000000000000000	 0.00406496082153799763	 0.00307380348187835011	 0.00781250000000000000
7059.00000000000000000000	 0.00259259681678645397	 0.00194879836367200143	 0.00781250000000000000
11202.00000000000000000000	 0.00200737890837605903	 0.00152288815211145800	 0.00390625000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p2_THB_bubbles_GR.txt <==
36.00000000000000000000	 0.00335040370425997332	 0.00258672248502651555	 0.25000000000000000000
90.00000000000000000000	 0.00135394439830707910	 0.00105603024315170462	 0.12500000000000000000
270.00000000000000000000	 0.00054845294320558151	 0.00042827802931678580	 0.06249999999999999306
918.00000000000000000000	 0.00022244651446025516	 0.00017361538850530378	 0.03124999999999999653
3366.00000000000000000000	 0.00009027910349183494	 0.00007042288023400709	 0.01562499999999999827
12870.00000000000000000000	 0.00003665154366791804	 0.00002858043470865980	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p2_THB_bubbles_MS.txt <==
36.00000000000000000000	 0.00335040370425997332	 0.00258672248502651555	 0.25000000000000000000
68.00000000000000000000	 0.00143772271274212335	 0.00110959196143585958	 0.12500000000000000000
106.00000000000000000000	 0.00084755163235606442	 0.00063467790099385022	 0.06249999999999999306
226.00000000000000000000	 0.00034516634545552350	 0.00026378904436271159	 0.03124999999999999653
415.00000000000000000000	 0.00019043853044011926	 0.00014544900059284982	 0.01562499999999999827
638.00000000000000000000	 0.00011754692448042009	 0.00009039172498409207	 0.00781250000000000000
1029.00000000000000000000	 0.00007219974969437969	 0.00005577970620754274	 0.00390625000000000000
1696.00000000000000000000	 0.00004387301598023311	 0.00003376745592510360	 0.00390625000000000000
2610.00000000000000000000	 0.00002713159700319600	 0.00002110709090082697	 0.00195312499999999957
4145.00000000000000000000	 0.00001734656742314471	 0.00001357514724077736	 0.00195312499999999957
6646.00000000000000000000	 0.00001097735435637744	 0.00000858070873157384	 0.00097656249999999989
10521.00000000000000000000	 0.00000667391530549194	 0.00000525176503730314	 0.00048828125000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p3_THB_bubbles_GR.txt <==
49.00000000000000000000	 0.00124665644880656555	 0.00105522711658311203	 0.25000000000000000000
110.00000000000000000000	 0.00050316685154200118	 0.00042847535009415044	 0.12499999999999998612
304.00000000000000000000	 0.00020323101214016456	 0.00017284873143729709	 0.06250000000000000000
980.00000000000000000000	 0.00008231222927365285	 0.00006989841583298923	 0.03124999999999999306
3484.00000000000000000000	 0.00003338374402424922	 0.00002832028593108185	 0.01562499999999999827
13100.00000000000000000000	 0.00001354883135144939	 0.00001148729126375050	 0.00781249999999999913


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p3_THB_bubbles_MS.txt <==
49.00000000000000000000	 0.00124665644880656555	 0.00105522711658311203	 0.25000000000000000000
81.00000000000000000000	 0.00052899878007405768	 0.00044419114150643366	 0.12499999999999998612
144.00000000000000000000	 0.00025963418954837419	 0.00021383989867316915	 0.06250000000000000000
273.00000000000000000000	 0.00010865077189876745	 0.00008919854882185926	 0.03124999999999999306
491.00000000000000000000	 0.00005218143332922146	 0.00004292088105185937	 0.01562499999999999827
713.00000000000000000000	 0.00003163975453596518	 0.00002605379901202680	 0.00781249999999999913
1056.00000000000000000000	 0.00001978366944731748	 0.00001596796908640862	 0.00390624999999999957
1600.00000000000000000000	 0.00001155578131979970	 0.00000944981093787840	 0.00390624999999999957
2234.00000000000000000000	 0.00000724290892969931	 0.00000592975718391864	 0.00195312499999999978
3485.00000000000000000000	 0.00000425248514102854	 0.00000344516308542918	 0.00195312499999999978
5004.00000000000000000000	 0.00000271915868651891	 0.00000218971024417929	 0.00097656250000000000
7678.00000000000000000000	 0.00000159872903134336	 0.00000128071831552286	 0.00048828124999999989
10575.00000000000000000000	 0.00000106480664067756	 0.00000085639363206145	 0.00048828124999999989


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p4_THB_bubbles_GR.txt <==
64.00000000000000000000	 0.00066385763824873924	 0.00059092826935175694	 0.24999999999999986122
132.00000000000000000000	 0.00027098523647279583	 0.00024051374857132781	 0.12499999999999993061
340.00000000000000000000	 0.00010941040210421466	 0.00009694079962075174	 0.06249999999999997224
1044.00000000000000000000	 0.00004429489460796390	 0.00003919509440405821	 0.03124999999999998265
3604.00000000000000000000	 0.00001796097619316990	 0.00001587988932013946	 0.01562499999999999306
13332.00000000000000000000	 0.00000728867130527964	 0.00000644119081633180	 0.00781249999999999653


==> pictures/numericalExamples/data/trimming_by_hand_hier_line_singularity_eps_1e5_p4_THB_bubbles_MS.txt <==
64.00000000000000000000	 0.00066385763824873924	 0.00059092826935175694	 0.24999999999999986122
96.00000000000000000000	 0.00029293806860189263	 0.00025600742401760829	 0.12499999999999993061
134.00000000000000000000	 0.00017970359570975141	 0.00014904193769146859	 0.06249999999999997224
245.00000000000000000000	 0.00007012891911679235	 0.00005965366940608173	 0.03124999999999998265
294.00000000000000000000	 0.00005940470438848693	 0.00005031026206495559	 0.01562499999999999306
498.00000000000000000000	 0.00002650239390023965	 0.00002252110609159870	 0.00781249999999999653
724.00000000000000000000	 0.00001544065367515448	 0.00001323946031046202	 0.00781249999999999653
987.00000000000000000000	 0.00000959829989689960	 0.00000830333419075220	 0.00390624999999999827
1582.00000000000000000000	 0.00000525980819210251	 0.00000456249907210988	 0.00390624999999999827
2192.00000000000000000000	 0.00000339317298493614	 0.00000293149060027474	 0.00195312499999999892
3331.00000000000000000000	 0.00000191576780561758	 0.00000165287389587929	 0.00097656249999999957
4759.00000000000000000000	 0.00000119707486579508	 0.00000103607755248295	 0.00097656249999999957
7050.00000000000000000000	 0.00000070910301886632	 0.00000061277682455237	 0.00048828124999999978
10289.00000000000000000000	 0.00000043952336946636	 0.00000037939619785934	 0.00048828124999999978


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p1_GR.txt <==
25.00000000000000000000	 0.24643127912525245038	 0.16423326462269957626	 0.25000000000000000000
72.00000000000000000000	 0.11428309046321125098	 0.10300653616454458206	 0.12500000000000000000
238.00000000000000000000	 0.05978990080631780418	 0.05493464384189009758	 0.06250000000000001388
858.00000000000000000000	 0.03024001505896550118	 0.02792791650760324818	 0.03125000000000000694
3250.00000000000000000000	 0.01516427955159281755	 0.01402252863408202758	 0.01562500000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p1_THB_bubbles.txt <==
25.00000000000000000000	 0.24643127912525245038	 0.16423326462269963177	 0.25000000000000000000
39.00000000000000000000	 0.11429091556067867697	 0.10301078489443725450	 0.12500000000000000000
53.00000000000000000000	 0.06190582673752590553	 0.05645275243399296844	 0.06250000000000001388
80.00000000000000000000	 0.03757188840044484168	 0.03361717437935911323	 0.03125000000000000694
145.00000000000000000000	 0.02494432393069022716	 0.02232010159657493373	 0.01562500000000000000
307.00000000000000000000	 0.01591336506832077141	 0.01444957492188489456	 0.00781250000000000000
573.00000000000000000000	 0.01053761822322958792	 0.00959617313678210425	 0.00781250000000000000
1258.00000000000000000000	 0.00698966594058215117	 0.00638881219731795170	 0.00390625000000000087
2365.00000000000000000000	 0.00495293023382322155	 0.00453434075916990965	 0.00390625000000000087
4793.00000000000000000000	 0.00343564904050935697	 0.00315045485144150976	 0.00195312500000000043
9087.00000000000000000000	 0.00245884860966958871	 0.00225786600160183832	 0.00097656250000000022
18647.00000000000000000000	 0.00171243032063399768	 0.00157357742683700698	 0.00097656250000000022


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p1_bubbles.txt <==
25.00000000000000000000	 0.24643127912525245038	 0.16423326462269957626	 0.25000000000000000000
39.00000000000000000000	 0.11429091556067867697	 0.10301078489443726838	 0.12500000000000000000
55.00000000000000000000	 0.06257139626185413694	 0.05645475368728144344	 0.06250000000000001388
84.00000000000000000000	 0.03759144038428253315	 0.03361734780837694753	 0.03125000000000000694
154.00000000000000000000	 0.02494449999256594108	 0.02232007822653669926	 0.01562500000000000000
326.00000000000000000000	 0.01591373743446844458	 0.01444958563218913354	 0.00781250000000000000
604.00000000000000000000	 0.01053764838040804029	 0.00959616702102648704	 0.00781250000000000000
1305.00000000000000000000	 0.00698969324251610871	 0.00638881432580613862	 0.00390625000000000087
2430.00000000000000000000	 0.00495291963978089674	 0.00453432898998874963	 0.00390625000000000087
4901.00000000000000000000	 0.00343563767749056241	 0.00315043969560923742	 0.00195312500000000043


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p2_THB_bubbles.txt <==
36.00000000000000000000	 0.07030571335951818490	 0.05325109634398858538	 0.24999999999999988898
50.00000000000000000000	 0.01683032122046393755	 0.01400924023744861205	 0.12499999999999998612
64.00000000000000000000	 0.00553697822053255025	 0.00434448171812056461	 0.06249999999999997918
134.00000000000000000000	 0.00184322783445074918	 0.00145740607331601413	 0.03124999999999998612
232.00000000000000000000	 0.00084844348745834782	 0.00067359301569317788	 0.01562499999999999480
353.00000000000000000000	 0.00047630040265010643	 0.00037547044689554887	 0.01562499999999999480
694.00000000000000000000	 0.00022760398416050553	 0.00018633621741580495	 0.00781249999999999740
984.00000000000000000000	 0.00013721522973844007	 0.00011146509510004647	 0.00781249999999999740
1543.00000000000000000000	 0.00008367342298417785	 0.00006888637294874401	 0.00390624999999999870
2404.00000000000000000000	 0.00005318774131832120	 0.00004364044812833631	 0.00390624999999999870
3843.00000000000000000000	 0.00003140403848445380	 0.00002594494463572730	 0.00390624999999999870
5788.00000000000000000000	 0.00002040886736404564	 0.00001697156254260109	 0.00195312499999999913
9413.00000000000000000000	 0.00001255561892311212	 0.00001046047377809317	 0.00195312499999999913
14747.00000000000000000000	 0.00000763778957099678	 0.00000637494946977178	 0.00195312499999999913


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p3_THB_bubbles.txt <==
49.00000000000000000000	 0.01724199724709495063	 0.00868471895806821256	 0.25000000000000005551
63.00000000000000000000	 0.00203852988688726358	 0.00137347289579956922	 0.12500000000000000000
108.00000000000000000000	 0.00051404387067063265	 0.00033586672259536282	 0.06250000000000001388
184.00000000000000000000	 0.00019357704741261675	 0.00011948625156893159	 0.03125000000000000000
211.00000000000000000000	 0.00010873658219060075	 0.00006627054819411430	 0.03125000000000000000
278.00000000000000000000	 0.00004854907275678196	 0.00003230196766043308	 0.03125000000000000000
376.00000000000000000000	 0.00002611809240876808	 0.00001721031762023212	 0.01562500000000000347
575.00000000000000000000	 0.00001191945466097880	 0.00000789416430564721	 0.01562500000000000347
768.00000000000000000000	 0.00000668016629265550	 0.00000457764919050543	 0.01562500000000000347
1089.00000000000000000000	 0.00000378593560021591	 0.00000259245336506907	 0.00781250000000000000
1473.00000000000000000000	 0.00000229893144316200	 0.00000156310839672823	 0.00781250000000000000
1805.00000000000000000000	 0.00000150474415552650	 0.00000103507483924372	 0.00781250000000000000
2323.00000000000000000000	 0.00000094467609650949	 0.00000065295836758804	 0.00781250000000000000
3056.00000000000000000000	 0.00000062594336484692	 0.00000044037001799832	 0.00390625000000000000
4254.00000000000000000000	 0.00000038298666473262	 0.00000027101437204141	 0.00390625000000000000
5725.00000000000000000000	 0.00000023033356990659	 0.00000016407724775835	 0.00390625000000000000
7354.00000000000000000000	 0.00000014701332708301	 0.00000010549270472794	 0.00390625000000000000
9295.00000000000000000000	 0.00000010159537179601	 0.00000007329755078352	 0.00195312500000000043
12502.00000000000000000000	 0.00000006724951627517	 0.00000004866500889730	 0.00195312500000000043


==> pictures/numericalExamples/data/trimming_by_hand_hier_pol_eps_1e5_p4_THB_bubbles.txt <==
64.00000000000000000000	 0.00446826208718637506	 0.00132994271085130032	 0.25000000000000000000
92.00000000000000000000	 0.00027630839106469355	 0.00017661698371905965	 0.12500000000000000000
112.00000000000000000000	 0.00017324248866754913	 0.00009579080074828978	 0.06249999999999999306
154.00000000000000000000	 0.00004570066637231734	 0.00002974780615166825	 0.06249999999999999306
166.00000000000000000000	 0.00002052883816243198	 0.00001452840243017746	 0.06249999999999999306
217.00000000000000000000	 0.00001436168252341123	 0.00000914171524593179	 0.03124999999999999653
300.00000000000000000000	 0.00000395995513753406	 0.00000261715992116028	 0.03124999999999999653
411.00000000000000000000	 0.00000170995072980562	 0.00000108489912153039	 0.01562499999999999827
559.00000000000000000000	 0.00000108428926206584	 0.00000063438753516783	 0.01562499999999999827
811.00000000000000000000	 0.00000038129612503568	 0.00000025690838534318	 0.00781250000000000000
987.00000000000000000000	 0.00000021979915366163	 0.00000013665350917684	 0.00781250000000000000
1273.00000000000000000000	 0.00000009848433390895	 0.00000007124015732610	 0.00781250000000000000
1625.00000000000000000000	 0.00000006700589086462	 0.00000004353677325449	 0.00781250000000000000
2131.00000000000000000000	 0.00000003085827731388	 0.00000002288078851366	 0.00390625000000000000
2668.00000000000000000000	 0.00000001719554238597	 0.00000001267112966865	 0.00390625000000000000
3183.00000000000000000000	 0.00000001087206288957	 0.00000000799640242112	 0.00390625000000000000
3969.00000000000000000000	 0.00000000668723344475	 0.00000000489365720579	 0.00390625000000000000
5225.00000000000000000000	 0.00000000424051474651	 0.00000000295462762492	 0.00390625000000000000
6960.00000000000000000000	 0.00000000248400437507	 0.00000000171946091860	 0.00195312499999999957
9157.00000000000000000000	 0.00000000124315808723	 0.00000000095328817681	 0.00195312499999999957
11447.00000000000000000000	 0.00000000071476046444	 0.00000000054458067106	 0.00195312499999999957


==> pictures/numericalExamples/data/trimming_by_hand_hier_polynomial_eps_1e5_p1_bubbles.txt <==
25.00000000000000000000	 0.24643127912525245038	 0.16423326462269957626	 0.25000000000000000000
39.00000000000000000000	 0.11429091556067867697	 0.10301078489443726838	 0.12500000000000000000
53.00000000000000000000	 0.06190582673752590553	 0.05645275243399296844	 0.06250000000000001388
80.00000000000000000000	 0.03757188840044484168	 0.03361717437935911323	 0.03125000000000000694
145.00000000000000000000	 0.02494432393069022716	 0.02232010159657493373	 0.01562500000000000000
307.00000000000000000000	 0.01591336506832076447	 0.01444957492188489456	 0.00781250000000000000
573.00000000000000000000	 0.01053761822322959660	 0.00959617313678210425	 0.00781250000000000000
1258.00000000000000000000	 0.00698966594058214943	 0.00638881219731795170	 0.00390625000000000087
2365.00000000000000000000	 0.00495293023382321809	 0.00453434075916990965	 0.00390625000000000087
4793.00000000000000000000	 0.00343564904050936261	 0.00315045485144150933	 0.00195312500000000043
9087.00000000000000000000	 0.00245884860966958524	 0.00225786600160183832	 0.00097656250000000022
18647.00000000000000000000	 0.00171243032063399855	 0.00157357742683700698	 0.00097656250000000022
35203.00000000000000000000	 0.00123459547278701939	 0.00113553850313933267	 0.00048828125000000011
73337.00000000000000000000	 0.00085731944531128052	 0.00078863011481380366	 0.00048828125000000011
139208.00000000000000000000	 0.00061784369768185237	 0.00056871527845804614	 0.00024414062500000005
291400.00000000000000000000	 0.00042845838796499216	 0.00039435025208240325	 0.00024414062500000005


==> pictures/numericalExamples/data/trimming_by_hand_hier_polynomial_eps_1e5_p2_bubbles.txt <==
36.00000000000000000000	 0.07030571335951818490	 0.05325109634398857150	 0.24999999999999988898
50.00000000000000000000	 0.01683032122046397225	 0.01400924023744863287	 0.12499999999999998612
60.00000000000000000000	 0.00553704304659001414	 0.00434456980225651074	 0.06249999999999997918
130.00000000000000000000	 0.00184323118163413945	 0.00145740942192995235	 0.03124999999999998612
228.00000000000000000000	 0.00084844793031741881	 0.00067359805168725048	 0.01562499999999999480
349.00000000000000000000	 0.00047629993702013684	 0.00037546998152933071	 0.01562499999999999480
690.00000000000000000000	 0.00022760666959091864	 0.00018633879653303230	 0.00781249999999999740
980.00000000000000000000	 0.00013721859012807394	 0.00011146836828587333	 0.00781249999999999740
1539.00000000000000000000	 0.00008369042298987379	 0.00006890377176034419	 0.00390624999999999870
2400.00000000000000000000	 0.00005320791439316392	 0.00004366005140829618	 0.00390624999999999870
3839.00000000000000000000	 0.00003143349134098757	 0.00002597325026068948	 0.00390624999999999870
5784.00000000000000000000	 0.00002055362066134171	 0.00001711175160417314	 0.00195312499999999913


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p1_THB_bubbles.txt <==
25.00000000000000000000	 1.70529422271876374140	 1.40989675992809360139	 0.25000000000000000000
72.00000000000000000000	 0.86571434811768488427	 0.82827829086267334979	 0.12500000000000000000
238.00000000000000000000	 0.43529984936930049555	 0.43059762577938642814	 0.06250000000000001388
716.00000000000000000000	 0.22139148891849932954	 0.21918494454611778255	 0.03125000000000000694
1957.00000000000000000000	 0.12048005431454419933	 0.11845814974123598795	 0.01562500000000000000
6252.00000000000000000000	 0.06876794514284444160	 0.06811617024479206528	 0.00781250000000000000
9646.00000000000000000000	 0.05548414064565419107	 0.05534009162795583414	 0.00781250000000000000
26541.00000000000000000000	 0.03235503936984693990	 0.03220813968417526874	 0.00390625000000000087


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p2_GR.txt <==
36.00000000000000000000	 0.46768985968097720463	 0.36603538837594445932	 0.24999999999999988898
90.00000000000000000000	 0.09539180206545122553	 0.07956186207034869617	 0.12499999999999998612
270.00000000000000000000	 0.02254726542409127288	 0.01900328795655523498	 0.06249999999999997918
918.00000000000000000000	 0.00555559791572719439	 0.00469231485911136836	 0.03124999999999998612
3366.00000000000000000000	 0.00138378974571572513	 0.00116932803833478833	 0.01562499999999999480
12870.00000000000000000000	 0.00034562640543162184	 0.00029209461812944613	 0.00781249999999999740


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p2_MS.txt <==
36.00000000000000000000	 0.46768985968097720463	 0.36603538837594445932	 0.24999999999999988898
90.00000000000000000000	 0.09539180206545122553	 0.07956186207034869617	 0.12499999999999998612
270.00000000000000000000	 0.02254726542409127288	 0.01900328795655523498	 0.06249999999999997918
918.00000000000000000000	 0.00555559791572719439	 0.00469231485911136836	 0.03124999999999998612
3216.00000000000000000000	 0.00143496066867542871	 0.00119754901217813199	 0.01562499999999999480
10294.00000000000000000000	 0.00056234657781023393	 0.00045792601855044378	 0.00781249999999999740
12770.00000000000000000000	 0.00034871293238250220	 0.00029341534318855911	 0.00390624999999999870
39192.00000000000000000000	 0.00014573857376207387	 0.00012064300313633270	 0.00390624999999999870


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p3_GR.txt <==
49.00000000000000000000	 0.12764237367269148926	 0.09877735875930351850	 0.25000000000000005551
110.00000000000000000000	 0.01206646259883027705	 0.01008045494716446576	 0.12500000000000000000
304.00000000000000000000	 0.00137274404219856904	 0.00118841096792667500	 0.06250000000000001388
980.00000000000000000000	 0.00016787084645347166	 0.00014706585585262755	 0.03125000000000000000
3484.00000000000000000000	 0.00002090665932471248	 0.00001838925509531916	 0.01562500000000000347
13100.00000000000000000000	 0.00000261351483386701	 0.00000230225868546642	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p3_MS.txt <==
49.00000000000000000000	 0.12764237367269148926	 0.09877735875930351850	 0.25000000000000005551
110.00000000000000000000	 0.01206646259883027705	 0.01008045494716446576	 0.12500000000000000000
304.00000000000000000000	 0.00137274404219856904	 0.00118841096792667500	 0.06250000000000001388
775.00000000000000000000	 0.00033233207475421786	 0.00020684513523259518	 0.03125000000000000000
964.00000000000000000000	 0.00018155391163241795	 0.00014960005456496296	 0.03125000000000000000
2049.00000000000000000000	 0.00006132441173089227	 0.00004474111573434269	 0.01562500000000000347
3188.00000000000000000000	 0.00002289784627643285	 0.00001892910304955431	 0.01562500000000000347
6397.00000000000000000000	 0.00001078946880666744	 0.00000857650089561459	 0.00781250000000000000
9308.00000000000000000000	 0.00000439060246681306	 0.00000340607495405549	 0.00781250000000000000
11712.00000000000000000000	 0.00000287416336041592	 0.00000236864575884434	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p3_THB_residual.txt <==
49.00000000000000000000	 0.12764237367269148926	 1.09870339968720087676	 0.25000000000000005551
110.00000000000000000000	 0.01206646259883027705	 0.10788158176822350287	 0.12500000000000000000
304.00000000000000000000	 0.00137274404219856904	 0.01262212770863638082	 0.06250000000000001388
770.00000000000000000000	 0.00034372783920081528	 0.00226836206837979434	 0.03125000000000000000
980.00000000000000000000	 0.00016787084645347166	 0.00154826591940050132	 0.03125000000000000000
2012.00000000000000000000	 0.00006294030067817969	 0.00047238343768955511	 0.01562500000000000347
3274.00000000000000000000	 0.00002151528627337594	 0.00019444075370256373	 0.01562500000000000347
7150.00000000000000000000	 0.00000864573794532369	 0.00007181200984347042	 0.00781250000000000000
10294.00000000000000000000	 0.00000327005997475004	 0.00002770781149618781	 0.00781250000000000000
11712.00000000000000000000	 0.00000287416336041592	 0.00000236864575884434	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p4_GR.txt <==
64.00000000000000000000	 0.02937586281164148230	 0.02415467412055151419	 0.25000000000000000000
132.00000000000000000000	 0.00154799946953979289	 0.00124115861291687309	 0.12500000000000000000
340.00000000000000000000	 0.00008514771168212254	 0.00006960485647053340	 0.06249999999999999306
1044.00000000000000000000	 0.00000517694936419712	 0.00000426041031221519	 0.03124999999999999653
3604.00000000000000000000	 0.00000032290023547118	 0.00000026643894205017	 0.01562499999999999827
13332.00000000000000000000	 0.00000002022469063596	 0.00000001670790366173	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_sin_eps_1e5_p4_MS.txt <==
64.00000000000000000000	 0.02937586281164148230	 0.02415467412055151419	 0.25000000000000000000
132.00000000000000000000	 0.00154799946953979289	 0.00124115861291687309	 0.12500000000000000000
340.00000000000000000000	 0.00008514771168212254	 0.00006960485647053340	 0.06249999999999999306
1044.00000000000000000000	 0.00000517694936419712	 0.00000426041031221519	 0.03124999999999999653
3384.00000000000000000000	 0.00000069620931327072	 0.00000046959413004381	 0.01562499999999999827
3528.00000000000000000000	 0.00000041186826814066	 0.00000031600389280001	 0.00781250000000000000
3652.00000000000000000000	 0.00000032270670122176	 0.00000026576736236886	 0.00781250000000000000
12018.00000000000000000000	 0.00000006504822637090	 0.00000004682027677586	 0.00781250000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p2_THB_bubbles.txt <==
36.00000000000000000000	 0.04999809149649979412	 0.00943373080558441469	 0.24999999999999988898
60.00000000000000000000	 0.03581607805773188297	 0.00674347140320446115	 0.12499999999999998612
80.00000000000000000000	 0.02320042067856991144	 0.00445302503433035041	 0.06249999999999997918
100.00000000000000000000	 0.01466324564894805685	 0.00290999279305795234	 0.03124999999999998612
120.00000000000000000000	 0.00929215848085205957	 0.00198556575974593577	 0.01562499999999999480
140.00000000000000000000	 0.00594008577249962796	 0.00146508657610532576	 0.00781249999999999740
178.00000000000000000000	 0.00378300921137529611	 0.00101808001931109958	 0.00390624999999999870
212.00000000000000000000	 0.00244987845660663483	 0.00077400015933958390	 0.00195312499999999913
258.00000000000000000000	 0.00159403206547543020	 0.00058068092388944203	 0.00097656249999999957
319.00000000000000000000	 0.00103701241687909973	 0.00041981406784309742	 0.00048828124999999984
394.00000000000000000000	 0.00069047116266885843	 0.00031795021885789264	 0.00024414062499999992
491.00000000000000000000	 0.00046677762697036016	 0.00024105762698239095	 0.00012207031249999996
645.00000000000000000000	 0.00031137473515989922	 0.00017332134712625739	 0.00006103515624999997


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p2_THB_residual.txt <==
36.00000000000000000000	 0.04999809149649979412	 0.12702856638369902642	 0.24999999999999988898
60.00000000000000000000	 0.03581607805773188297	 0.09055377422666260889	 0.12499999999999998612
80.00000000000000000000	 0.02320042067856991144	 0.05971473545590782334	 0.06249999999999997918
100.00000000000000000000	 0.01466324564894805685	 0.03878795444968034800	 0.03124999999999998612
120.00000000000000000000	 0.00929215848085205957	 0.02613730540460965437	 0.01562499999999999480
140.00000000000000000000	 0.00594008577249962796	 0.01889992180095539931	 0.00781249999999999740
178.00000000000000000000	 0.00378300921137529611	 0.01291471079231721643	 0.00390624999999999870
198.00000000000000000000	 0.00250397130466670573	 0.01074501654181228040	 0.00195312499999999913
264.00000000000000000000	 0.00157340128710876893	 0.00684687985547935678	 0.00097656249999999957
296.00000000000000000000	 0.00106859862309325107	 0.00571824303682724570	 0.00048828124999999984
386.00000000000000000000	 0.00069395265923565051	 0.00405407983131776065	 0.00024414062499999992
444.00000000000000000000	 0.00049063515523149325	 0.00333112698401390401	 0.00012207031249999996
627.00000000000000000000	 0.00031629591618531513	 0.00222657066163835021	 0.00006103515624999997


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p3_THB_bubbles.txt <==
49.00000000000000000000	 0.03201824967901530788	 0.00317805233247461924	 0.25000000000000005551
75.00000000000000000000	 0.01980837605557188297	 0.00132709854462166794	 0.12500000000000000000
115.00000000000000000000	 0.01312086531965343458	 0.00070592274583906791	 0.06250000000000001388
145.00000000000000000000	 0.00831873755253498964	 0.00044297199549277237	 0.03125000000000000000
175.00000000000000000000	 0.00524105585797707187	 0.00028286018119982409	 0.01562500000000000347
205.00000000000000000000	 0.00330231672880639242	 0.00018413391416673751	 0.00781250000000000000
235.00000000000000000000	 0.00208141790711505442	 0.00012493427546959149	 0.00390625000000000000
265.00000000000000000000	 0.00131294555290461276	 0.00009136457799322831	 0.00195312500000000043
308.00000000000000000000	 0.00082850578400591064	 0.00006591523633337963	 0.00097656250000000000
379.00000000000000000000	 0.00052222245082502285	 0.00004314770282223036	 0.00048828124999999995
444.00000000000000000000	 0.00032943470899154394	 0.00002963948183289553	 0.00024414062500000005
509.00000000000000000000	 0.00020825335998978637	 0.00002210230743063771	 0.00012207031250000000
609.00000000000000000000	 0.00013157069601467796	 0.00001554220657778649	 0.00006103515625000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p3_THB_residual.txt <==
49.00000000000000000000	 0.03201824967901530788	 0.06603961864624380285	 0.25000000000000005551
75.00000000000000000000	 0.01980837605557188297	 0.02064899009436114638	 0.12500000000000000000
115.00000000000000000000	 0.01312086531965343458	 0.01063186035545728159	 0.06250000000000001388
145.00000000000000000000	 0.00831873755253498964	 0.00665511556614695535	 0.03125000000000000000
175.00000000000000000000	 0.00524105585797707187	 0.00422906325713985967	 0.01562500000000000347
205.00000000000000000000	 0.00330231672880639242	 0.00272195532160910206	 0.00781250000000000000
235.00000000000000000000	 0.00208141790711505442	 0.00180323823312518320	 0.00390625000000000000
265.00000000000000000000	 0.00131294555290461276	 0.00126562770628679193	 0.00195312500000000043
308.00000000000000000000	 0.00082850578400591064	 0.00085385194755109909	 0.00097656250000000000
361.00000000000000000000	 0.00052365587070358230	 0.00061020566034545112	 0.00048828124999999995
426.00000000000000000000	 0.00033033447836115342	 0.00040534505154687483	 0.00024414062500000005
491.00000000000000000000	 0.00020881815658117822	 0.00028594298283254383	 0.00012207031250000000
556.00000000000000000000	 0.00013268423388339935	 0.00022137442262078284	 0.00006103515625000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p4_THB_bubbles.txt <==
64.00000000000000000000	 0.03175375497903993455	 0.00259050122862466503	 0.25000000000000000000
92.00000000000000000000	 0.03053901028089886158	 0.00143696364453830996	 0.12500000000000000000
118.00000000000000000000	 0.02201175724657608232	 0.00143349713507211684	 0.06249999999999999306
158.00000000000000000000	 0.01409178750790388707	 0.00056161740281899576	 0.03124999999999999653
188.00000000000000000000	 0.00888402574911694755	 0.00058188111895944681	 0.01562499999999999827
224.00000000000000000000	 0.00559391602154618323	 0.00022234869950407132	 0.00781250000000000000
254.00000000000000000000	 0.00352566916300554216	 0.00023121940077334204	 0.00390625000000000000
290.00000000000000000000	 0.00222003090372179272	 0.00008904326888200024	 0.00195312499999999957
320.00000000000000000000	 0.00139929966593194577	 0.00009253358427262955	 0.00097656249999999989
356.00000000000000000000	 0.00088123798924490929	 0.00003730081489083988	 0.00048828125000000000
386.00000000000000000000	 0.00055565857732092544	 0.00003861556608331582	 0.00024414062499999997
422.00000000000000000000	 0.00035026891727926398	 0.00001902057435415303	 0.00012207031250000000
452.00000000000000000000	 0.00022138352212252725	 0.00001942939788252215	 0.00006103515624999999


==> pictures/numericalExamples/data/trimming_by_hand_hier_singular_eps_1e5_p4_THB_residual.txt <==
64.00000000000000000000	 0.03175375497903993455	 0.06618061759342137862	 0.25000000000000000000
92.00000000000000000000	 0.03053901028089886158	 0.03630288156665411464	 0.12500000000000000000
118.00000000000000000000	 0.02201175724657608232	 0.02348329541995030148	 0.06249999999999999306
146.00000000000000000000	 0.01410280400664722968	 0.01527601845835358484	 0.03124999999999999653
176.00000000000000000000	 0.00888650720241032990	 0.00961113809040668038	 0.01562499999999999827
206.00000000000000000000	 0.00559813836436779365	 0.00605462623566528808	 0.00781250000000000000
236.00000000000000000000	 0.00352664424898824994	 0.00381555699618578697	 0.00390625000000000000
266.00000000000000000000	 0.00222171253475542509	 0.00240583569317368408	 0.00195312499999999957
296.00000000000000000000	 0.00139969685278841234	 0.00151905582065219036	 0.00097656249999999989
326.00000000000000000000	 0.00088192158836326244	 0.00096243684714449539	 0.00048828125000000000
356.00000000000000000000	 0.00055584213473456625	 0.00061492855630167599	 0.00024414062499999997
386.00000000000000000000	 0.00035058105476664427	 0.00040075502970277516	 0.00012207031250000000
416.00000000000000000000	 0.00022152141034264777	 0.00027253761089818788	 0.00006103515624999999


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p1_GR.txt <==
25.00000000000000000000	 1.70529422271876374140	 1.40989675992809360139	 0.25000000000000000000
72.00000000000000000000	 0.86571434811768488427	 0.82827829086267323877	 0.12500000000000000000
238.00000000000000000000	 0.43529984936930060657	 0.43059762577938637262	 0.06250000000000001388
858.00000000000000000000	 0.21797914048697425438	 0.21738958663399723936	 0.03125000000000000694
3250.00000000000000000000	 0.10903145408418002393	 0.10895719286086896771	 0.01562500000000000000


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p1_bubbles.txt <==
25.00000000000000000000	 1.70529422271876374140	 1.40989675992809360139	 0.08769088878705864898
64.00000000000000000000	 0.97066297986644012319	 0.82827829086266735459	 0.03349117923632900784
94.00000000000000000000	 0.63849190437504244056	 0.55939667926934522058	 0.01422007096322089846
363.00000000000000000000	 0.31702344385828057360	 0.30086363408971522615	 0.00353621659729848326
520.00000000000000000000	 0.24052018251206805366	 0.22815762048819276941	 0.00195043145275425735
1438.00000000000000000000	 0.14556547916464984693	 0.13934682742051426874	 0.00093652540553110827
2315.00000000000000000000	 0.11254557135042918270	 0.11008078963198951461	 0.00045219981618717261
5913.00000000000000000000	 0.06881553544554100399	 0.06714862934103482672	 0.00019649689613102621
9295.00000000000000000000	 0.05562647507035640981	 0.05498891627919648417	 0.00010795541769248424


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p2_GR.txt <==
36.00000000000000000000	 0.46768985968097720463	 0.36603538837594440380	 0.24999999999999988898
90.00000000000000000000	 0.09539180206545122553	 0.07956186207034869617	 0.12499999999999998612
270.00000000000000000000	 0.02254726542409127982	 0.01900328795655524192	 0.06249999999999997918
918.00000000000000000000	 0.00555559791572718224	 0.00469231485911134928	 0.03124999999999998612
3366.00000000000000000000	 0.00138378974571572730	 0.00116932803833476795	 0.01562499999999999480


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p3_GR.txt <==
49.00000000000000000000	 0.12764237367269148926	 0.09877735875930351850	 0.25000000000000005551
110.00000000000000000000	 0.01206646259883027705	 0.01008045494716446402	 0.12500000000000000000
304.00000000000000000000	 0.00137274404219857185	 0.00118841096792666003	 0.06250000000000001388
980.00000000000000000000	 0.00016787084645347234	 0.00014706585585269038	 0.03125000000000000000
3484.00000000000000000000	 0.00002090665932471494	 0.00001838925509535381	 0.01562500000000000347


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p4_GR.txt <==
64.00000000000000000000	 0.02937586281164148230	 0.02415467412055151072	 0.25000000000000000000
132.00000000000000000000	 0.00154799946953979289	 0.00124115861291687309	 0.12500000000000000000
340.00000000000000000000	 0.00008514771168213486	 0.00006960485647053115	 0.06249999999999999306
1044.00000000000000000000	 0.00000517694936420383	 0.00000426041031222580	 0.03124999999999999653
3604.00000000000000000000	 0.00000032290023546637	 0.00000026643894205002	 0.01562499999999999827


==> pictures/numericalExamples/data/trimming_by_hand_hier_sinus_eps_1e5_p5_GR.txt <==
81.00000000000000000000	 0.01074599314825950766	 0.00835103137816216833	 0.25000000000000000000
156.00000000000000000000	 0.00022271771062714916	 0.00018445102360679252	 0.12499999999999998612
378.00000000000000000000	 0.00000564045356473304	 0.00000480454346527102	 0.06250000000000000000
1110.00000000000000000000	 0.00000016540581777116	 0.00000014258056179108	 0.03124999999999999306
3726.00000000000000000000	 0.00000000508733319773	 0.00000000440416843852	 0.01562499999999999827


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p2_GR.txt <==
36.00000000000000000000	 0.00334862757372435260	 0.00261834061453947902
90.00000000000000000000	 0.00094299233954461565	 0.00075442438123994495
270.00000000000000000000	 0.00026371440987919072	 0.00021220979352697296
918.00000000000000000000	 0.00007322625800773583	 0.00005903580907294547
3366.00000000000000000000	 0.00002020966376705234	 0.00001630864990273784
12870.00000000000000000000	 0.00000554996491401837	 0.00000448174087940605


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p2_MS.txt <==
36.00000000000000000000	 0.00334862757372435260	 0.00261834061453947902
48.00000000000000000000	 0.00197392889311315744	 0.00149493690210591806
90.00000000000000000000	 0.00092676465344817204	 0.00069569410675360320
146.00000000000000000000	 0.00044739443705000366	 0.00034927311216918934
257.00000000000000000000	 0.00021491019778836483	 0.00016862601328987493
362.00000000000000000000	 0.00014312232142299047	 0.00011334016832353006
641.00000000000000000000	 0.00007944221214287322	 0.00006275477781664138
963.00000000000000000000	 0.00004639891830622638	 0.00003692878102562085
1505.00000000000000000000	 0.00003019927212755306	 0.00002418111243524676
2561.00000000000000000000	 0.00001723466220050514	 0.00001375818984640325
3772.00000000000000000000	 0.00001088029705165666	 0.00000875305212445865
5810.00000000000000000000	 0.00000728951133008986	 0.00000588285155060613
9648.00000000000000000000	 0.00000429750734479924	 0.00000346617496456823
14285.00000000000000000000	 0.00000273563278745407	 0.00000221707569338464
21601.00000000000000000000	 0.00000186964458526948	 0.00000151803779951346


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p3_GR.txt <==
49.00000000000000000000	 0.00054292525957945004	 0.00044107938379427954
110.00000000000000000000	 0.00014439215094529337	 0.00011883892019793200
304.00000000000000000000	 0.00003843926225499982	 0.00003163203826457754
980.00000000000000000000	 0.00001026540643436996	 0.00000843480418501549
3484.00000000000000000000	 0.00000274592796104799	 0.00000225372391973098
13100.00000000000000000000	 0.00000073513162814022	 0.00000060296482282656


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p3_MS.txt <==
49.00000000000000000000	 0.00054292525957945004	 0.00044107938379427954
61.00000000000000000000	 0.00028284937716790748	 0.00022000310892977061
103.00000000000000000000	 0.00010739811188732443	 0.00008176258018125233
172.00000000000000000000	 0.00004206994823575723	 0.00003291007635719045
192.00000000000000000000	 0.00003229382315484986	 0.00002459161410281376
330.00000000000000000000	 0.00001554046051240700	 0.00001127064367387318
417.00000000000000000000	 0.00000895868819865462	 0.00000675743314638626
649.00000000000000000000	 0.00000454138316364359	 0.00000338333436272402
873.00000000000000000000	 0.00000289615380905948	 0.00000205646275415442
1313.00000000000000000000	 0.00000181106798246936	 0.00000117236968564791
1857.00000000000000000000	 0.00000086925788899589	 0.00000063144456925341
2526.00000000000000000000	 0.00000051183179093644	 0.00000037106376664237
3396.00000000000000000000	 0.00000034178813737255	 0.00000024399611703884
4895.00000000000000000000	 0.00000020280830480685	 0.00000014698526056320
6583.00000000000000000000	 0.00000012664570133484	 0.00000009214136160500
9129.00000000000000000000	 0.00000007567490935138	 0.00000005420216041246
11777.00000000000000000000	 0.00000005038195829953	 0.00000003591707945072
14774.00000000000000000000	 0.00000003586565959937	 0.00000002562241453258
20228.00000000000000000000	 0.00000002326709825441	 0.00000001687546916990


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p4_GR.txt <==
64.00000000000000000000	 0.00020649245683167583	 0.00017242689151873296
132.00000000000000000000	 0.00005534821568554916	 0.00004636582034184970
340.00000000000000000000	 0.00001471344284540960	 0.00001231298068939053
1044.00000000000000000000	 0.00000392577095204370	 0.00000328063642435228
3604.00000000000000000000	 0.00000104964111211857	 0.00000087627611529357
13332.00000000000000000000	 0.00000028094251775500	 0.00000023440616651290


==> pictures/numericalExamples/data/trimming_by_hand_lineSingularity_eps_1e5_p4_MS.txt <==
64.00000000000000000000	 0.00020649245683167583	 0.00017242689151873296
76.00000000000000000000	 0.00011139278191616165	 0.00008959666834449237
102.00000000000000000000	 0.00006931937923961140	 0.00005298956996851733
150.00000000000000000000	 0.00002154753538184565	 0.00001714119315844010
245.00000000000000000000	 0.00000765492632248441	 0.00000604680149757124
273.00000000000000000000	 0.00000619740641943897	 0.00000488726757511037
451.00000000000000000000	 0.00000249504459588129	 0.00000196662373444976
551.00000000000000000000	 0.00000160886205886780	 0.00000125763703599528
822.00000000000000000000	 0.00000086445851446310	 0.00000064471691537313
1046.00000000000000000000	 0.00000046742856841433	 0.00000036201382033446
1521.00000000000000000000	 0.00000026551553757526	 0.00000020273023221566
2066.00000000000000000000	 0.00000014815773900292	 0.00000011085479850674
2727.00000000000000000000	 0.00000009858962146661	 0.00000007008841088964
3829.00000000000000000000	 0.00000005005195213909	 0.00000003811402745964
5007.00000000000000000000	 0.00000002996320489342	 0.00000002316565286468
6935.00000000000000000000	 0.00000001669038074039	 0.00000001283352048939
9086.00000000000000000000	 0.00000001010010696757	 0.00000000766829937303
12564.00000000000000000000	 0.00000000609854423146	 0.00000000449887472031
17235.00000000000000000000	 0.00000000336557566420	 0.00000000256773183975


==> pictures/numericalExamples/data/trimming_by_hand_p2_GR.txt <==
4.00000000000000	 0.46013176316595	 0.27177058822573	 0.50000000000000
6.00000000000000	 0.07862561088323	 0.05845437801932	 0.25000000000000
10.00000000000000	 0.01841801515601	 0.01496905206093	 0.12500000000000
18.00000000000000	 0.00440810008780	 0.00364691990569	 0.06250000000000
34.00000000000000	 0.00107714857746	 0.00089585749373	 0.03125000000000
66.00000000000000	 0.00026376395686	 0.00021974901977	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_p3_GR.txt <==
5.00000000000000	 0.14291770712220	 0.05546538100869	 0.50000000000000
7.00000000000000	 0.01799337642937	 0.00964679003189	 0.25000000000000
11.00000000000000	 0.00215114856661	 0.00154404037338	 0.12500000000000
19.00000000000000	 0.00027664153577	 0.00020985538705	 0.06250000000000
35.00000000000000	 0.00003621113626	 0.00002761617212	 0.03125000000000
67.00000000000000	 0.00000458732596	 0.00000348247664	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_p4_GR.txt <==
6.00000000000000	 0.03442549070710	 0.00691084901205	 0.50000000000000
8.00000000000000	 0.00461220724462	 0.00152208775962	 0.25000000000000
12.00000000000000	 0.00023568128446	 0.00015891689711	 0.12500000000000
20.00000000000000	 0.00001542933133	 0.00001206158858	 0.06250000000000
36.00000000000000	 0.00000101973959	 0.00000083338439	 0.03125000000000
68.00000000000000	 0.00000006693861	 0.00000005531941	 0.01562500000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e11_p1_GR_scaling.txt <==
5.00000000000000	 1.70528074990740	 1.40989675992802	 0.25000000000000
9.00000000000000	 0.86570827939369	 0.82827829086255	 0.12500000000000
17.00000000000000	 0.43529690970119	 0.43059762577916	 0.06250000000000
33.00000000000000	 0.21797768258273	 0.21738958663355	 0.03125000000000
65.00000000000000	 0.10903072662440	 0.10895719285997	 0.01562500000000
129.00000000000000	 0.05452062173312	 0.05451142932922	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e11_p2_GR_scaling.txt <==
6.00000000000000	 0.46768623917189	 0.42200540765243	 0.25000000000000
10.00000000000000	 0.09539114343295	 0.08215375389186	 0.12500000000000
18.00000000000000	 0.02254711383585	 0.01915553751610	 0.06250000000000
34.00000000000000	 0.00555556080339	 0.00470169670603	 0.03125000000000
66.00000000000000	 0.00138378051598	 0.00116991240944	 0.01562500000000
130.00000000000000	 0.00034562410100	 0.00029213111058	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e11_p3_GR_scaling.txt <==
7.00000000000000	 0.12764000708659	 0.21336278789365	 0.25000000000000
11.00000000000000	 0.01206628418610	 0.01806449737230	 0.12500000000000
19.00000000000000	 0.00137272386694	 0.00208690112682	 0.06250000000000
35.00000000000000	 0.00016786840130	 0.00025594169351	 0.03125000000000
67.00000000000000	 0.00002090635660	 0.00003187052814	 0.01562500000000
131.00000000000000	 0.00000261347711	 0.00000398198286	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e11_p4_GR_scaling.txt <==
8.00000000000000	 0.02937566525047	 0.02498274655664	 0.25000000000000
12.00000000000000	 0.00154798694143	 0.00153348798710	 0.12500000000000
20.00000000000000	 0.00008514711320	 0.00007438563935	 0.06250000000000
36.00000000000000	 0.00000517691450	 0.00000433777589	 0.03125000000000
68.00000000000000	 0.00000032289808	 0.00000026765345	 0.01562500000000
132.00000000000000	 0.00000002022456	 0.00000001672684	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e11_p5_GR_scaling.txt <==
9.00000000000000	 0.01074580039213	 0.01574350328529	 0.25000000000000
13.00000000000000	 0.00022271592215	 0.00021330721802	 0.12500000000000
21.00000000000000	 0.00000564039736	 0.00000657194248	 0.06250000000000
37.00000000000000	 0.00000016540406	 0.00000020403216	 0.03125000000000
69.00000000000000	 0.00000000508728	 0.00000000637027	 0.01562500000000
133.00000000000000	 0.00000000015845	 0.00000000020004	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e13_p1_GR_scaling.txt <==
5.00000000000000	 1.70528074989406	 1.40989675992802	 0.25000000000000
9.00000000000000	 0.86570827938769	 0.82827829086255	 0.12500000000000
17.00000000000000	 0.43529690969828	 0.43059762577916	 0.06250000000000
33.00000000000000	 0.21797768258129	 0.21738958663355	 0.03125000000000
65.00000000000000	 0.10903072662368	 0.10895719285997	 0.01562500000000
129.00000000000000	 0.05452062173276	 0.05451142932922	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e13_p2_GR_scaling.txt <==
6.00000000000000	 0.46768623916831	 0.42204164506007	 0.25000000000000
10.00000000000000	 0.09539114343230	 0.08215522150094	 0.12500000000000
18.00000000000000	 0.02254711383570	 0.01915567417190	 0.06250000000000
34.00000000000000	 0.00555556080335	 0.00470170331525	 0.03125000000000
66.00000000000000	 0.00138378051597	 0.00116991271715	 0.01562500000000
130.00000000000000	 0.00034562410100	 0.00029213113414	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e13_p3_GR_scaling.txt <==
7.00000000000000	 0.12764000708425	 0.21331984621795	 0.25000000000000
11.00000000000000	 0.01206628418592	 0.01806362494488	 0.12500000000000
19.00000000000000	 0.00137272386692	 0.00208643678183	 0.06250000000000
35.00000000000000	 0.00016786840130	 0.00025590826185	 0.03125000000000
67.00000000000000	 0.00002090635660	 0.00003186586168	 0.01562500000000
131.00000000000000	 0.00000261347711	 0.00000398123557	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e13_p4_GR_scaling.txt <==
8.00000000000000	 0.02937566525027	 0.02498241276339	 0.25000000000000
12.00000000000000	 0.00154798694142	 0.00153336984382	 0.12500000000000
20.00000000000000	 0.00008514711320	 0.00007438376933	 0.06250000000000
36.00000000000000	 0.00000517691450	 0.00000433773427	 0.03125000000000
68.00000000000000	 0.00000032289808	 0.00000026765290	 0.01562500000000
132.00000000000000	 0.00000002022456	 0.00000001672683	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e13_p5_GR_scaling.txt <==
9.00000000000000	 0.01074580039194	 0.01573906159506	 0.25000000000000
13.00000000000000	 0.00022271592215	 0.00021328482268	 0.12500000000000
21.00000000000000	 0.00000564039736	 0.00000657074362	 0.06250000000000
37.00000000000000	 0.00000016540406	 0.00000020399518	 0.03125000000000
69.00000000000000	 0.00000000508728	 0.00000000636903	 0.01562500000000
133.00000000000000	 0.00000000015845	 0.00000000020010	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e3_p1_GR_scaling.txt <==
5.00000000000000	 1.70662607668568	 1.40997389291459	 0.25000000000000
9.00000000000000	 0.86631477947022	 0.82840269298234	 0.12500000000000
17.00000000000000	 0.43559082387943	 0.43083127338766	 0.06250000000000
33.00000000000000	 0.21812356795152	 0.21785642579109	 0.03125000000000
65.00000000000000	 0.10910374443304	 0.10991328121950	 0.01562500000000
129.00000000000000	 0.05455755847168	 0.05647495593643	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e3_p2_GR_scaling.txt <==
6.00000000000000	 0.46804798484409	 0.42146185253126	 0.25000000000000
10.00000000000000	 0.09545696638849	 0.08214356047667	 0.12500000000000
18.00000000000000	 0.02256226537751	 0.01922985147854	 0.06250000000000
34.00000000000000	 0.00555927051381	 0.00478603423272	 0.03125000000000
66.00000000000000	 0.00138470314402	 0.00124830345469	 0.01562500000000
130.00000000000000	 0.00034585446201	 0.00035044976237	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e3_p3_GR_scaling.txt <==
7.00000000000000	 0.12787670864815	 0.21269611701300	 0.25000000000000
11.00000000000000	 0.01208420288191	 0.01799182976856	 0.12500000000000
19.00000000000000	 0.00137476379762	 0.00207077169994	 0.06250000000000
35.00000000000000	 0.00016811870064	 0.00025226512120	 0.03125000000000
67.00000000000000	 0.00002093805624	 0.00003119539919	 0.01562500000000
131.00000000000000	 0.00000261758415	 0.00000393120867	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e3_p4_GR_scaling.txt <==
8.00000000000000	 0.02939539073737	 0.02495434480936	 0.25000000000000
12.00000000000000	 0.00154923526145	 0.00151946595845	 0.12500000000000
20.00000000000000	 0.00008520681501	 0.00007408481266	 0.06250000000000
36.00000000000000	 0.00000518039541	 0.00000437550136	 0.03125000000000
68.00000000000000	 0.00000032311323	 0.00000028005572	 0.01562500000000
132.00000000000000	 0.00000002023802	 0.00000001931515	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e3_p5_GR_scaling.txt <==
9.00000000000000	 0.01076509591762	 0.01555029429487	 0.25000000000000
13.00000000000000	 0.00022289356190	 0.00021038511301	 0.12500000000000
21.00000000000000	 0.00000564590908	 0.00000628072783	 0.06250000000000
37.00000000000000	 0.00000016557282	 0.00000018636854	 0.03125000000000
69.00000000000000	 0.00000000509233	 0.00000000551077	 0.01562500000000
133.00000000000000	 0.00000000015860	 0.00000000016883	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e5_p1_GR_scaling.txt <==
5.00000000000000	 1.70529422271876	 1.40989676762458	 0.25000000000000
9.00000000000000	 0.86571434811768	 0.82827830318994	 0.12500000000000
17.00000000000000	 0.43529984936930	 0.43059764869254	 0.06250000000000
33.00000000000000	 0.21797914048697	 0.21738963160466	 0.03125000000000
65.00000000000000	 0.10903145408418	 0.10895728240912	 0.01562500000000
129.00000000000000	 0.05452098527685	 0.05451160836382	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e5_p2_GR_scaling.txt <==
6.00000000000000	 0.46768985968098	 0.42200145667632	 0.25000000000000
10.00000000000000	 0.09539180206545	 0.08215297026088	 0.12500000000000
18.00000000000000	 0.02254726542409	 0.01915543151465	 0.06250000000000
34.00000000000000	 0.00555559791573	 0.00470169055490	 0.03125000000000
66.00000000000000	 0.00138378974572	 0.00116991941291	 0.01562500000000
130.00000000000000	 0.00034562640543	 0.00029213979623	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e5_p3_GR_scaling.txt <==
7.00000000000000	 0.12764237367269	 0.21335524725721	 0.25000000000000
11.00000000000000	 0.01206646259883	 0.01806372890359	 0.12500000000000
19.00000000000000	 0.00137274404220	 0.00208673389455	 0.06250000000000
35.00000000000000	 0.00016787084645	 0.00025590093266	 0.03125000000000
67.00000000000000	 0.00002090665933	 0.00003186047598	 0.01562500000000
131.00000000000000	 0.00000261351483	 0.00000397948220	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e5_p4_GR_scaling.txt <==
8.00000000000000	 0.02937586281164	 0.02498241235716	 0.25000000000000
12.00000000000000	 0.00154799946954	 0.00153334403225	 0.12500000000000
20.00000000000000	 0.00008514771168	 0.00007438048024	 0.06250000000000
36.00000000000000	 0.00000517694936	 0.00000433760765	 0.03125000000000
68.00000000000000	 0.00000032290024	 0.00000026764933	 0.01562500000000
132.00000000000000	 0.00000002022469	 0.00000001672702	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e5_p5_GR_scaling.txt <==
9.00000000000000	 0.01074599314826	 0.01574173657000	 0.25000000000000
13.00000000000000	 0.00022271771063	 0.00021327633361	 0.12500000000000
21.00000000000000	 0.00000564045356	 0.00000656879934	 0.06250000000000
37.00000000000000	 0.00000016540582	 0.00000020381944	 0.03125000000000
69.00000000000000	 0.00000000508733	 0.00000000635673	 0.01562500000000
133.00000000000000	 0.00000000015845	 0.00000000019968	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e7_p1_GR_scaling.txt <==
5.00000000000000	 1.70528088462413	 1.40989675992879	 0.25000000000000
9.00000000000000	 0.86570834007533	 0.82827829086378	 0.12500000000000
17.00000000000000	 0.43529693909508	 0.43059762578145	 0.06250000000000
33.00000000000000	 0.21797769716038	 0.21738958663804	 0.03125000000000
65.00000000000000	 0.10903073389830	 0.10895719286892	 0.01562500000000
129.00000000000000	 0.05452062536820	 0.05451142934710	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e7_p2_GR_scaling.txt <==
6.00000000000000	 0.46768627537370	 0.42200741555159	 0.25000000000000
10.00000000000000	 0.09539115001866	 0.08215385966951	 0.12500000000000
18.00000000000000	 0.02254711535159	 0.01915554211551	 0.06250000000000
34.00000000000000	 0.00555556117448	 0.00470169689329	 0.03125000000000
66.00000000000000	 0.00138378060826	 0.00116991241206	 0.01562500000000
130.00000000000000	 0.00034562412404	 0.00029213111043	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e7_p3_GR_scaling.txt <==
7.00000000000000	 0.12764003075006	 0.21336178472559	 0.25000000000000
11.00000000000000	 0.01206628596997	 0.01806444254675	 0.12500000000000
19.00000000000000	 0.00137272406865	 0.00208689461634	 0.06250000000000
35.00000000000000	 0.00016786842574	 0.00025594033365	 0.03125000000000
67.00000000000000	 0.00002090635963	 0.00003187031445	 0.01562500000000
131.00000000000000	 0.00000261347748	 0.00000398194648	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e7_p4_GR_scaling.txt <==
8.00000000000000	 0.02937566722591	 0.02498276099108	 0.25000000000000
12.00000000000000	 0.00154798706670	 0.00153349212419	 0.12500000000000
20.00000000000000	 0.00008514711919	 0.00007438568081	 0.06250000000000
36.00000000000000	 0.00000517691485	 0.00000433777578	 0.03125000000000
68.00000000000000	 0.00000032289810	 0.00000026765342	 0.01562500000000
132.00000000000000	 0.00000002022456	 0.00000001672684	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e7_p5_GR_scaling.txt <==
9.00000000000000	 0.01074580231948	 0.01574367312458	 0.25000000000000
13.00000000000000	 0.00022271594003	 0.00021330771485	 0.12500000000000
21.00000000000000	 0.00000564039792	 0.00000657196033	 0.06250000000000
37.00000000000000	 0.00000016540408	 0.00000020403174	 0.03125000000000
69.00000000000000	 0.00000000508728	 0.00000000637020	 0.01562500000000
133.00000000000000	 0.00000000015845	 0.00000000020025	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e9_p1_GR_scaling.txt <==
5.00000000000000	 1.70528075124123	 1.40989675992802	 0.25000000000000
9.00000000000000	 0.86570827999450	 0.82827829086255	 0.12500000000000
17.00000000000000	 0.43529690999221	 0.43059762577916	 0.06250000000000
33.00000000000000	 0.21797768272706	 0.21738958663355	 0.03125000000000
65.00000000000000	 0.10903072669642	 0.10895719285997	 0.01562500000000
129.00000000000000	 0.05452062176911	 0.05451142932923	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e9_p2_GR_scaling.txt <==
6.00000000000000	 0.46768623953033	 0.42200746676260	 0.25000000000000
10.00000000000000	 0.09539114349815	 0.08215386828175	 0.12500000000000
18.00000000000000	 0.02254711385086	 0.01915554328020	 0.06250000000000
34.00000000000000	 0.00555556080706	 0.00470169704345	 0.03125000000000
66.00000000000000	 0.00138378051689	 0.00116991243024	 0.01562500000000
130.00000000000000	 0.00034562410123	 0.00029213111193	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e9_p3_GR_scaling.txt <==
7.00000000000000	 0.12764000732088	 0.21336187254004	 0.25000000000000
11.00000000000000	 0.01206628420376	 0.01806445122093	 0.12500000000000
19.00000000000000	 0.00137272386894	 0.00208689638760	 0.06250000000000
35.00000000000000	 0.00016786840154	 0.00025594074730	 0.03125000000000
67.00000000000000	 0.00002090635663	 0.00003187041531	 0.01562500000000
131.00000000000000	 0.00000261347711	 0.00000398197137	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e9_p4_GR_scaling.txt <==
8.00000000000000	 0.02937566527003	 0.02498276442691	 0.25000000000000
12.00000000000000	 0.00154798694267	 0.00153349359906	 0.12500000000000
20.00000000000000	 0.00008514711326	 0.00007438573287	 0.06250000000000
36.00000000000000	 0.00000517691451	 0.00000433777752	 0.03125000000000
68.00000000000000	 0.00000032289808	 0.00000026765348	 0.01562500000000
132.00000000000000	 0.00000002022456	 0.00000001672684	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_sinus_eps_1e9_p5_GR_scaling.txt <==
9.00000000000000	 0.01074580041121	 0.01574369200785	 0.25000000000000
13.00000000000000	 0.00022271592233	 0.00021330802622	 0.12500000000000
21.00000000000000	 0.00000564039737	 0.00000657199182	 0.06250000000000
37.00000000000000	 0.00000016540406	 0.00000020403385	 0.03125000000000
69.00000000000000	 0.00000000508728	 0.00000000637033	 0.01562500000000
133.00000000000000	 0.00000000015845	 0.00000000020003	 0.00781250000000


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p2_GR.txt <==
36.00000000000000000000	 6.71153878759282740418	 1.50501702879620014031
90.00000000000000000000	 3.61666786687496344399	 1.86524750842541253704
270.00000000000000000000	 1.51806268218747053567	 1.07579310816523276984
918.00000000000000000000	 0.36535633499167080585	 0.27230930179428508575
3366.00000000000000000000	 0.06266989048752558134	 0.05104522175901655967
12870.00000000000000000000	 0.01381711430551188849	 0.01161340782809048254
50310.00000000000000000000	 0.00335674564478374154	 0.00283361707605180426


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p2_MS.txt <==
36.00000000000000000000	 6.71153878759282740418	 1.50501702879620014031
90.00000000000000000000	 3.61666786687496344399	 1.86524750842541253704
191.00000000000000000000	 1.51873405857002330421	 1.07448611479583688855
432.00000000000000000000	 0.36577322634310566185	 0.27265656724921327747
907.00000000000000000000	 0.06538761951903693248	 0.05283270724395278811
1463.00000000000000000000	 0.02918013306872975846	 0.02273680555119707639
4917.00000000000000000000	 0.00724914398190971976	 0.00577679014512048720
7406.00000000000000000000	 0.00531080784330327862	 0.00427824515302100989
16106.00000000000000000000	 0.00204907389630384646	 0.00167101017506604077
18381.00000000000000000000	 0.00176848130255066347	 0.00145871678924190998
38961.00000000000000000000	 0.00095695437289422894	 0.00080042267886625169


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p3_GR.txt <==
49.00000000000000000000	 5.50804874177174585981	 1.66611708068569774888
110.00000000000000000000	 3.04051844965499240558	 1.67914114153423699172
304.00000000000000000000	 1.27255333518774604862	 0.73158158207196788414
980.00000000000000000000	 0.24521013235307473344	 0.14162247539005062835
3484.00000000000000000000	 0.01638809214276904652	 0.01271263112630384266
13100.00000000000000000000	 0.00127212724790664255	 0.00108338649218936022
50764.00000000000000000000	 0.00014216646084247046	 0.00012418445262867182


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p3_MS.txt <==
49.00000000000000000000	 5.50804874177174585981	 1.66611708068569774888
110.00000000000000000000	 3.04051844965499240558	 1.67914114153423699172
180.00000000000000000000	 1.34560841538841735598	 0.77898082182163697063
466.00000000000000000000	 0.24822174525489268393	 0.14379885197238101435
1133.00000000000000000000	 0.01647019279806302347	 0.01273486677258095501
2069.00000000000000000000	 0.00184596833552052751	 0.00142228529527855261
3068.00000000000000000000	 0.00132937840388697029	 0.00110489068161070459
5677.00000000000000000000	 0.00042776077211570829	 0.00027693613389411789
7031.00000000000000000000	 0.00021394833729736012	 0.00017985485360409064
19081.00000000000000000000	 0.00006754691760268874	 0.00004505756144408102
20020.00000000000000000000	 0.00005755706348854188	 0.00003938110490807591
26687.00000000000000000000	 0.00002798961700517196	 0.00002319393869670512


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p4_GR.txt <==
64.00000000000000000000	 4.65347291147176456150	 2.07558476794783830499
132.00000000000000000000	 2.71944682060895814857	 2.02259544668250645927
340.00000000000000000000	 1.15392991033624991992	 0.88020145788389614339
1044.00000000000000000000	 0.20433196107127099550	 0.15165371688860165844
3604.00000000000000000000	 0.00812252166151393798	 0.00601577621352809410
13332.00000000000000000000	 0.00018650376160932305	 0.00015140303006207489
51220.00000000000000000000	 0.00000875193664014513	 0.00000721383698156876


==> pictures/numericalExamples/data/trimming_by_hand_wave_eps_1e5_p4_MS.txt <==
64.00000000000000000000	 4.65347291147176456150	 2.07558476794783830499
121.00000000000000000000	 2.75337556953501794155	 2.01879364659222515499
197.00000000000000000000	 1.41166775056329085736	 0.93228167295587527352
346.00000000000000000000	 0.33923443267153469138	 0.19797637885818467063
817.00000000000000000000	 0.05108067312694807016	 0.02743245822199376349
1009.00000000000000000000	 0.01814279811608992751	 0.01031947407065202278
1055.00000000000000000000	 0.01298093802964587692	 0.00772128513062838879
1157.00000000000000000000	 0.00843773626716725136	 0.00581877592785418236
1954.00000000000000000000	 0.00118825557761031248	 0.00067772403528066738
2070.00000000000000000000	 0.00056156481264635393	 0.00035449110043137916
2615.00000000000000000000	 0.00026855314610781350	 0.00018388914116543878
2893.00000000000000000000	 0.00020536821695868690	 0.00015774213360599134
4292.00000000000000000000	 0.00010870121141341668	 0.00007206200932793913
6848.00000000000000000000	 0.00003853966737455736	 0.00002301993005483458
8067.00000000000000000000	 0.00001582431915464000	 0.00001102429550520787
8666.00000000000000000000	 0.00001289704189797772	 0.00000936841839273231
12583.00000000000000000000	 0.00000828364108087194	 0.00000572786113063493
24558.00000000000000000000	 0.00000270404057669607	 0.00000183609798434598
28319.00000000000000000000	 0.00000126741382096219	 0.00000089473865015070


==> pictures/numericalExamples/data/trimming_conditioning_1d_sinus_p1.txt <==
0.01000000000000	 92.96929117504607	 14.35886207210763
0.00010000000000	 8127.31587922605650	 13.93249218832555
0.00000100000000	 811754.74960259918589	 13.92824611803725
0.00000001000000	 81174499.53356941044331	 13.92820365915294
0.00000000010000	 8117448347.50149631500244	 13.92820323456429
0.00000000000100	 811762858529.97680664062500	 13.92820323031839


==> pictures/numericalExamples/data/trimming_conditioning_1d_sinus_p2.txt <==
0.01000000000000	 17954.65730729940697	 6.79703227859976
0.00010000000000	 16520122210.53890800476074	 5.77745917030157
0.00000100000000	 16503082066726196.00000000000000	 5.76671674895566
0.00000001000000	 16502911342479990063104.00000000000000	 5.76661001814111
0.00000000010000	 16502913994427380139099684864.00000000000000	 5.76660895090444
0.00000000000100	 16502537629345435685566909499047936.00000000000000	 5.76660894023207


==> pictures/numericalExamples/data/trimming_conditioning_1d_sinus_p3.txt <==
0.01000000000000	 9843258.12466854788363	 5.82654700105599
0.00010000000000	 85264942918115216.00000000000000	 5.54257378725377
0.00000100000000	 851383348380458726549618688.00000000000000	 5.53989822584443
0.00000001000000	 8513706778930498295469135380437008384.00000000000000	 5.53987148356858
0.00000000010000	 85137091735284848027905174126589781471687344128.00000000000000	 5.53987121614715
0.00000000000100	 851301512408426504841693645127601505968667522784527646720.00000000000000	 5.53987121347293


==> pictures/numericalExamples/data/trimming_conditioning_1d_sinus_p4.txt <==
0.01000000000000	 5894810229.57540512084961	 16.61259416341828
0.00010000000000	 491385067494953940156416.00000000000000	 16.08818110417380
0.00000100000000	 49047452835451719581702495289779159040.00000000000000	 16.08248629795164
0.00000001000000	 4904654178253291966750541360920924453950845643390976.00000000000000	 16.08242929373662
0.00000000010000	 490465442694200332958303665747428848510507056248450056347625455616.00000000000000	 16.08242872368885
0.00000000000100	 49070667483525748707966400690517784489146141324165188587914781701464674627747840.00000000000000	 16.08242871798837


==> pictures/numericalExamples/data/trimming_conditioning_1d_sinus_p5.txt <==
0.01000000000000	 3661379901338.40722656250000	 67.39930665868894
0.00010000000000	 2952552806611727390190143012864.00000000000000	 67.19171718301071
0.00000100000000	 2946098988215546870956693116118745837182486839296.00000000000000	 67.18868932823092
0.00000001000000	 2946034440789309677460967213974219744295602512499169291116088393728.00000000000000	 67.18865898058746
0.00000000010000	 2946033344285430799272078971651107515295782055252932887579831179534369113183434571776.00000000000000	 67.18865867710447
0.00000000000100	 2946744250848727784139627395471564884098492532584826580224862512929072341997769976684967954720428654592.00000000000000	 67.18865867406922


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p1_THB_GR_bubbles.txt <==
50.00000000000000000000	 2.19165865648388580311	 1.77297214382882351025	 0.25000000000000000000	 4.01063237860698684756
144.00000000000000000000	 1.12922425344422427962	 1.07170645556886667826	 0.12500000000000000000	 2.09076979749355995608
476.00000000000000000000	 0.57133036126764147333	 0.56391985717471126982	 0.06250000000000001388	 1.06401618004699516362
1716.00000000000000000000	 0.28659710347779188133	 0.28566073103219541407	 0.03125000000000000694	 0.53466902659848447588
6500.00000000000000000000	 0.14341847749637090526	 0.14330038710692633019	 0.01562500000000000000	 0.26768043765596932770
25284.00000000000000000000	 0.07172435653807082701	 0.07170922420955951060	 0.00781250000000000000	 0.13388397484934080883


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p1_THB_MS_bubbles.txt <==
50.00000000000000000000	 2.19165865648388580311	 1.77297214382882351025	 0.25000000000000000000	 4.01063237860698684756
144.00000000000000000000	 1.12922425344422427962	 1.07170645556886667826	 0.12500000000000000000	 2.09076979749355995608
476.00000000000000000000	 0.57133036126764147333	 0.56391985717471126982	 0.06250000000000001388	 1.06401618004699516362
1432.00000000000000000000	 0.29084384630297638319	 0.28798030256392148640	 0.03125000000000000694	 0.54224809161441467342
3914.00000000000000000000	 0.15824593797725941546	 0.15584654827321947623	 0.01562500000000000000	 0.29502743645923290572
13140.00000000000000000000	 0.08724509315012850263	 0.08647496181776703761	 0.00781250000000000000	 0.16269668178009250026
24224.00000000000000000000	 0.06685072364729288674	 0.06658960396728637321	 0.00390625000000000087	 0.12474177182910654860


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p2_THB_GR_bubbles.txt <==
72.00000000000000000000	 0.59977118755024050323	 0.48016650410755729039	 0.24999999999999988898	 1.09391808807407309168
180.00000000000000000000	 0.12528526483174023953	 0.10801584039038839014	 0.12499999999999998612	 0.23353826835445301580
540.00000000000000000000	 0.02965661470802986172	 0.02571500740858811626	 0.06249999999999997918	 0.05535099389956919108
1836.00000000000000000000	 0.00730861807417702500	 0.00633974139745378633	 0.03124999999999998612	 0.01364276143832665253
6732.00000000000000000000	 0.00182048377811066435	 0.00157915861984173869	 0.01562499999999999480	 0.00339831412352117630
25740.00000000000000000000	 0.00045470098054390849	 0.00039442234387088989	 0.00781249999999999740	 0.00084879791458512387


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p2_THB_MS_bubbles.txt <==
72.00000000000000000000	 0.59977118755024050323	 0.48016650410755729039	 0.24999999999999988898	 1.09391808807407309168
180.00000000000000000000	 0.12528526483174023953	 0.10801584039038839014	 0.12499999999999998612	 0.23353826835445301580
540.00000000000000000000	 0.02965661470802986172	 0.02571500740858811626	 0.06249999999999997918	 0.05535099389956919108
1836.00000000000000000000	 0.00730861807417702500	 0.00633974139745378633	 0.03124999999999998612	 0.01364276143832665253
6324.00000000000000000000	 0.00196792427341113511	 0.00167023077689471499	 0.01562499999999999480	 0.00365943936803124958
6960.00000000000000000000	 0.00181985413868481481	 0.00157606216772779870	 0.00781249999999999740	 0.00339620268784353871
23484.00000000000000000000	 0.00052169929079893076	 0.00044510246364856985	 0.00781249999999999740	 0.00097257351685447037


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p3_THB_GR_bubbles.txt <==
98.00000000000000000000	 0.16313541746636475716	 0.13282786112668487633	 0.25000000000000005551	 0.29680557723268913284
220.00000000000000000000	 0.01585614029009297168	 0.01388739954743247601	 0.12500000000000000000	 0.02956794118726932194
608.00000000000000000000	 0.00180579316903807605	 0.00162536154364343178	 0.06250000000000001388	 0.00337058119035384086
1960.00000000000000000000	 0.00022084542064848529	 0.00020060921640436654	 0.03125000000000000000	 0.00041224976118097161
6968.00000000000000000000	 0.00002750444203874055	 0.00002506167228692077	 0.01562500000000000347	 0.00005134290617966526
26200.00000000000000000000	 0.00000343830361469198	 0.00000313653394669093	 0.00781250000000000000	 0.00000641834455991485


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p3_THB_MS_bubbles.txt <==
98.00000000000000000000	 0.16313541746636475716	 0.13282786112668487633	 0.25000000000000005551	 0.29680557723268913284
220.00000000000000000000	 0.01585614029009297168	 0.01388739954743247601	 0.12500000000000000000	 0.02956794118726932194
608.00000000000000000000	 0.00180579316903807605	 0.00162536154364343178	 0.06250000000000001388	 0.00337058119035384086
1574.00000000000000000000	 0.00041769550095569304	 0.00028346566261963814	 0.03125000000000000000	 0.00076087447317073342
1928.00000000000000000000	 0.00023620293341413898	 0.00020349860955987115	 0.03125000000000000000	 0.00043678094873296546
4124.00000000000000000000	 0.00007992792674564134	 0.00006136362805943283	 0.01562500000000000347	 0.00014861453531534472
6388.00000000000000000000	 0.00002957792622549514	 0.00002566275477443713	 0.01562500000000000347	 0.00005497843405737233
13466.00000000000000000000	 0.00001308975841983115	 0.00001088160335477035	 0.00781250000000000000	 0.00002435591737546827
18758.00000000000000000000	 0.00000557437493589983	 0.00000458737932858066	 0.00781250000000000000	 0.00001037742647033269


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p4_THB_GR_bubbles.txt <==
128.00000000000000000000	 0.03811743323109455933	 0.03278707988234053766	 0.25000000000000000000	 0.07029989680723711110
264.00000000000000000000	 0.00203270920114360758	 0.00173673039225373006	 0.12500000000000000000	 0.00378844475062579652
680.00000000000000000000	 0.00011198061659968996	 0.00009734887476344048	 0.06249999999999999306	 0.00020897236422716110
2088.00000000000000000000	 0.00000681028599709419	 0.00000595426733108367	 0.03124999999999999653	 0.00001271214757405997
7208.00000000000000000000	 0.00000042479774253334	 0.00000037223252837845	 0.01562499999999999827	 0.00000079296846659369
26664.00000000000000000000	 0.00000002660726300384	 0.00000002333794576063	 0.00781250000000000000	 0.00000004966814308464


==> pictures/numericalExamples/data/trimming_elasticity_sin_eps_1e5_p4_THB_MS_bubbles.txt <==
128.00000000000000000000	 0.03811743323109455933	 0.03278707988234053766	 0.25000000000000000000	 0.07029989680723711110
264.00000000000000000000	 0.00203270920114360758	 0.00173673039225373006	 0.12500000000000000000	 0.00378844475062579652
680.00000000000000000000	 0.00011198061659968996	 0.00009734887476344048	 0.06249999999999999306	 0.00020897236422716110
2088.00000000000000000000	 0.00000681028599709419	 0.00000595426733108367	 0.03124999999999999653	 0.00001271214757405997
7180.00000000000000000000	 0.00000043570835172851	 0.00000037893964576917	 0.00781250000000000000	 0.00000081263173152757
7288.00000000000000000000	 0.00000042470812587420	 0.00000037149616566552	 0.00781250000000000000	 0.00000079278360098955
23432.00000000000000000000	 0.00000009532264061527	 0.00000007515665964161	 0.00781250000000000000	 0.00000017684949024334


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p2_THB_bubbles_GR.txt <==
32.00000000000000000000	 9.52056718962329817657	 5.62888284300026331408	 1.99999999999999911182	 13.38488113612763186211
72.00000000000000000000	 4.31236533826927459501	 2.86373142814656267419	 0.99999999999999944489	 5.41946398187087297060
198.00000000000000000000	 1.21090430942289706273	 0.70313585250767851598	 0.49999999999999972244	 1.79999597194662297461
632.00000000000000000000	 0.32780493907471924819	 0.21348869923495367162	 0.24999999999999988898	 0.50143474572382429333
2230.00000000000000000000	 0.08311475539260344825	 0.05686067264602737842	 0.12499999999999993061	 0.13027530990059815741
8346.00000000000000000000	 0.02050260232489661133	 0.01416918704216768056	 0.06249999999999997224	 0.03213643326439844655
32260.00000000000000000000	 0.00515823187723660030	 0.00357131766819326468	 0.03124999999999998612	 0.00808904640351804614


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p2_THB_bubbles_MS.txt <==
32.00000000000000000000	 9.52056718962329817657	 5.62888284300026331408	 1.99999999999999911182	 13.38488113612763186211
72.00000000000000000000	 4.31236533826927459501	 2.86373142814656267419	 0.99999999999999944489	 5.41946398187087297060
94.00000000000000000000	 1.39533659243902286029	 0.80641181280013074506	 0.49999999999999972244	 2.06835994196772343656
188.00000000000000000000	 0.41451238180963206892	 0.26234402860300154448	 0.24999999999999988898	 0.63368846398112954610
358.00000000000000000000	 0.19354265571286957681	 0.12094615718114891390	 0.12499999999999993061	 0.29359236670239791112
502.00000000000000000000	 0.11428126127562850123	 0.07389227397386084750	 0.12499999999999993061	 0.17275113558832486116
802.00000000000000000000	 0.07136028092347485030	 0.04386318543094858829	 0.06249999999999997224	 0.10232149550787454639
1202.00000000000000000000	 0.03994027215448636703	 0.02525924538474399669	 0.06249999999999997224	 0.05892711821648384529
2010.00000000000000000000	 0.02295798457006519022	 0.01463315716017732707	 0.03124999999999998612	 0.03323056731189926588
2904.00000000000000000000	 0.01476413569835513875	 0.00950207352414056405	 0.03124999999999998612	 0.02166640727376267436
4366.00000000000000000000	 0.00912276966218638317	 0.00597741805933850977	 0.03124999999999998612	 0.01338701828812042041
7170.00000000000000000000	 0.00563163685303560285	 0.00364085311595307255	 0.01562499999999999306	 0.00809747183067269748
11718.00000000000000000000	 0.00328026304657386353	 0.00214255983142414615	 0.01562499999999999306	 0.00476650972666413809
18442.00000000000000000000	 0.00205645979025698275	 0.00135374366886930404	 0.00781249999999999566	 0.00299218797801528496


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p3_THB_bubbles_GR.txt <==
50.00000000000000000000	 6.54486305496340659005	 4.80479964398911896239	 1.99999999999999844569	 8.68703412361981719414
98.00000000000000000000	 2.18024106481389079448	 1.62961767915110211646	 0.99999999999999933387	 2.94739341111944685991
240.00000000000000000000	 0.66124643146836425966	 0.39951900450333699411	 0.49999999999999961142	 1.03664170087450324687
706.00000000000000000000	 0.07479491303561984494	 0.05270963352884203146	 0.24999999999999983347	 0.11634782333968969603
2368.00000000000000000000	 0.00895041836861006773	 0.00652253335313178560	 0.12499999999999991673	 0.01440404599904514943
8612.00000000000000000000	 0.00112627437717515203	 0.00083122641421015122	 0.06249999999999995837	 0.00181022330322478894
32782.00000000000000000000	 0.00014423051322504928	 0.00010706866247952523	 0.03124999999999997918	 0.00023064522173445989


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p3_THB_bubbles_MS.txt <==
50.00000000000000000000	 6.54486305496340659005	 4.80479964398911896239	 1.99999999999999844569	 8.68703412361981719414
98.00000000000000000000	 2.18024106481389079448	 1.62961767915110211646	 0.99999999999999933387	 2.94739341111944685991
120.00000000000000000000	 0.82443334740232687707	 0.48487282934456599204	 0.49999999999999961142	 1.28634325172421415395
286.00000000000000000000	 0.08973801383521737285	 0.05805640184310325441	 0.24999999999999983347	 0.13773503357863439711
472.00000000000000000000	 0.01997224543784086384	 0.01079696122371917935	 0.12499999999999991673	 0.03071502316094529977
932.00000000000000000000	 0.00612430169168385295	 0.00311595219106269774	 0.06249999999999995837	 0.00917739855781594602
1418.00000000000000000000	 0.00254225968135196470	 0.00141996561734444231	 0.06249999999999995837	 0.00384056798944671252
1670.00000000000000000000	 0.00186397627919295461	 0.00110458377447640479	 0.06249999999999995837	 0.00280225865710920534
2542.00000000000000000000	 0.00102920688310743349	 0.00054687407370113193	 0.03124999999999997918	 0.00154823093079078456


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p4_THB_bubbles_GR.txt <==
72.00000000000000000000	 4.16759637663437487731	 3.03252129234328648977	 2.00000000000000088818	 5.49852010341502861479
128.00000000000000000000	 1.77619556954519253189	 1.25914861715934867092	 1.00000000000000044409	 2.31167749967322722071
286.00000000000000000000	 0.40612799281905448412	 0.26243789098647130054	 0.50000000000000022204	 0.64934208415197103292
784.00000000000000000000	 0.02414289410384012555	 0.01553041138371595749	 0.25000000000000011102	 0.03817730549669976631
2510.00000000000000000000	 0.00121688669602432599	 0.00088522738048248063	 0.12500000000000005551	 0.00200078382169111956
8882.00000000000000000000	 0.00007315644524499368	 0.00005530771197383693	 0.06250000000000002776	 0.00011942381756130510
33308.00000000000000000000	 0.00000000000000000000	 0.00000363706451656966	 0.03125000000000001388	 0.00000773429081582270


==> pictures/numericalExamples/data/trimming_linearElasticity_plate_with_hole_p4_THB_bubbles_MS.txt <==
72.00000000000000000000	 4.16759637663437487731	 3.03252129234328648977	 2.00000000000000088818	 5.49852010341502861479
128.00000000000000000000	 1.77619556954519253189	 1.25914861715934867092	 1.00000000000000044409	 2.31167749967322722071
150.00000000000000000000	 0.60933492625509799723	 0.34983068534876293754	 0.50000000000000022204	 0.91997129211370531898
214.00000000000000000000	 0.20000378098066573518	 0.09539115782842247371	 0.25000000000000011102	 0.28061358563268801181
378.00000000000000000000	 0.02561384598029825890	 0.01593906773123774864	 0.12500000000000005551	 0.04022046046878713366
536.00000000000000000000	 0.00879023158195789064	 0.00450962218442998476	 0.12500000000000005551	 0.01321894606855418194
776.00000000000000000000	 0.00181890197212794145	 0.00116184045001186970	 0.06250000000000002776	 0.00288564245298070232
1118.00000000000000000000	 0.00071207095866335451	 0.00041540355957306519	 0.06250000000000002776	 0.00106416871509307578
1218.00000000000000000000	 0.00050697246919472068	 0.00030472881720410472	 0.06250000000000002776	 0.00077002884140816436
1692.00000000000000000000	 0.00018530503794660962	 0.00011697469984722785	 0.06250000000000002776	 0.00028924630513917646
1996.00000000000000000000	 0.00011151850234201462	 0.00007616809877649189	 0.06250000000000002776	 0.00017412336373713840
2782.00000000000000000000	 0.00006553996819576043	 0.00004204884884692619	 0.03125000000000001388	 0.00010109571018040756

